Test Where Decisions Matter: Importance-driven Testing for Deep Reinforcement Learning

In many Deep Reinforcement Learning (RL) problems, decisions in a trained policy vary in significance for the expected safety and performance of the policy. Since RL policies are very complex, testing efforts should concentrate on states in which the agent's decisions have the highest impact on the expected outcome. In this paper, we propose a novel model-based method to rigorously compute a ranking of state importance across the entire state space. We then focus our testing efforts on the highest-ranked states. In this paper, we focus on testing for safety. However, the proposed methods can be easily adapted to test for performance. In each iteration, our testing framework computes optimistic and pessimistic safety estimates. These estimates provide lower and upper bounds on the expected outcomes of the policy execution across all modeled states in the state space. Our approach divides the state space into safe and unsafe regions upon convergence, providing clear insights into the policy's weaknesses. Two important properties characterize our approach. (1) Optimal Test-Case Selection: At any time in the testing process, our approach evaluates the policy in the states that are most critical for safety. (2) Guaranteed Safety: Our approach can provide formal verification guarantees over the entire state space by sampling only a fraction of the policy. Any safety properties assured by the pessimistic estimate are formally proven to hold for the policy. We provide a detailed evaluation of our framework on several examples, showing that our method discovers unsafe policy behavior with low testing effort.

==> figures/UAV_safety/data/noise01_ablation_testing.csv <==
iteration tests_avg tests_max tests_min a_avg a_max a_min b_avg b_max b_min c_avg c_max c_min d_avg d_max d_min e_avg e_max e_min f_avg f_max f_min g_avg g_max g_min h_avg h_max h_min proven_good_avg proven_good_max proven_good_min proven_failure_avg proven_failure_max proven_failure_min undecided_states_avg undecided_states_max undecided_states_min sum_avg sum_max sum_min foo
0 0 0 0 0 0 0 1 1 1 0.9889 0.9889 0.9889 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 1 1 1 0 0 0 19440 19440 19440 19441 19441 19441 0
1 500 500 500 0 0 0 1 1 1 0.988133333333333 0.9883 0.9879 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 16.3333333333333 20 13 0 0 0 19424.6666666667 19428 19421 19441 19441 19441 1
2 1000 1000 1000 0 0 0 1 1 1 0.9872 0.9875 0.987 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 34.6666666666667 39 29 0 0 0 19406.3333333333 19412 19402 19441 19441 19441 2
3 1500 1500 1500 0 0 0 1 1 1 0.986033333333333 0.9862 0.9859 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 57.6666666666667 60 54 0 0 0 19383.3333333333 19387 19381 19441 19441 19441 3
4 2000 2000 2000 0 0 0 1 1 1 0.984033333333333 0.9843 0.9839 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 97 100 92 0 0 0 19344 19349 19341 19441 19441 19441 4
5 2500 2500 2500 0 0 0 1 1 1 0.981166666666667 0.9828 0.9802 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 153.666666666667 173 121 0 0 0 19287.3333333333 19320 19268 19441 19441 19441 5
6 3000 3000 3000 0 0 0 1 1 1 0.978466666666666 0.9792 0.978 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 206.666666666667 216 192 0 0 0 19234.3333333333 19249 19225 19441 19441 19441 6
7 3500 3500 3500 0 0 0 1 1 1 0.974666666666667 0.9757 0.974 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 282 295 262 0 0 0 19159 19179 19146 19441 19441 19441 7
8 4000 4000 4000 0 0 0 1 1 1 0.9709 0.9713 0.9705 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 356.666666666667 364 350 0 0 0 19084.3333333333 19091 19077 19441 19441 19441 8
9 4500 4500 4500 0 0 0 1 1 1 0.966033333333333 0.9667 0.9651 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 452.666666666667 472 439 0 0 0 18988.3333333333 19002 18969 19441 19441 19441 9
10 5000 5000 5000 0 0 0 1 1 1 0.9609 0.962 0.959 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 554.333333333333 592 532 0 0 0 18886.6666666667 18909 18849 19441 19441 19441 10
11 5500 5500 5500 0 0 0 1 1 1 0.9544 0.9573 0.9501 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 682.666666666667 768 625 0 0 0 18758.3333333333 18816 18673 19441 19441 19441 11
12 6000 6000 6000 0 0 0 1 1 1 0.949833333333333 0.9529 0.9461 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 774 848 713 0 0 0 18667 18728 18593 19441 19441 19441 12
13 6500 6500 6500 0 0 0 1 1 1 0.9431 0.9487 0.9367 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 906 1033 795 0 0 0 18535 18646 18408 19441 19441 19441 13
14 7000 7000 7000 0 0 0 1 1 1 0.936933333333333 0.9438 0.9303 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 1028.33333333333 1159 892 0 0 0 18412.6666666667 18549 18282 19441 19441 19441 14
15 7500 7500 7500 0 0 0 1 1 1 0.9288 0.9369 0.9214 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 1189.33333333333 1336 1029 0 0 0 18251.6666666667 18412 18105 19441 19441 19441 15
16 8000 8000 8000 0 0 0 1 1 1 0.919666666666667 0.9283 0.9113 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 1370 1535 1199 0 0 0 18071 18242 17906 19441 19441 19441 16
17 8500 8500 8500 0 0 0 1 1 1 0.910566666666667 0.9181 0.9039 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 1549.66666666667 1681 1401 0 0 0 17891.3333333333 18040 17760 19441 19441 19441 17
18 9000 9000 9000 0 0 0 1 1 1 0.8992 0.9066 0.8933 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 1774.66666666667 1892 1628 0 0 0 17666.3333333333 17813 17549 19441 19441 19441 18
19 9500 9500 9500 0 0 0 1 1 1 0.889933333333333 0.8966 0.8836 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 1958.33333333333 2083 1827 0 0 0 17482.6666666667 17614 17358 19441 19441 19441 19
20 10000 10000 10000 0 0 0 1 1 1 0.876633333333333 0.8858 0.8673 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 2220.66666666667 2405 2039 0 0 0 17220.3333333333 17402 17036 19441 19441 19441 20
21 10500 10500 10500 0 0 0 1 1 1 0.8641 0.8726 0.8564 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 2468.66666666667 2621 2300 0 0 0 16972.3333333333 17141 16820 19441 19441 19441 21
22 11000 11000 11000 0 0 0 1 1 1 0.852233333333333 0.861 0.8412 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 2703.66666666667 2922 2530 0 0 0 16737.3333333333 16911 16519 19441 19441 19441 22
23 11500 11500 11500 0 0 0 1 1 1 0.837833333333333 0.8487 0.8252 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 2988.66666666667 3238 2774 0 0 0 16452.3333333333 16667 16203 19441 19441 19441 23
24 12000 12000 12000 0 0 0 1 1 1 0.824166666666667 0.8338 0.8147 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 3259 3446 3069 0 0 0 16182 16372 15995 19441 19441 19441 24
25 12500 12500 12500 0 0 0 1 1 1 0.8088 0.815 0.8005 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 3563.33333333333 3727 3441 0 0 0 15877.6666666667 16000 15714 19441 19441 19441 25
26 13000 13000 13000 0 0 0 1 1 1 0.7947 0.802 0.7863 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 3841.33333333333 4007 3698 0 0 0 15599.6666666667 15743 15434 19441 19441 19441 26
27 13500 13500 13500 0 0 0 1 1 1 0.780266666666667 0.79 0.7676 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 4127.33333333333 4378 3935 0 0 0 15313.6666666667 15506 15063 19441 19441 19441 27
28 14000 14000 14000 0 0 0 1 1 1 0.761766666666667 0.7704 0.745 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 4493 4824 4323 0 0 0 14948 15118 14617 19441 19441 19441 28
29 14500 14500 14500 0 0 0 1 1 1 0.742733333333333 0.752 0.7245 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 4869.33333333333 5230 4686 0 0 0 14571.6666666667 14755 14211 19441 19441 19441 29
30 15000 15000 15000 0 0 0 1 1 1 0.721466666666667 0.7312 0.7025 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 5290.66666666667 5666 5098 0 0 0 14150.3333333333 14343 13775 19441 19441 19441 30
31 15500 15500 15500 0 0 0 1 1 1 0.697066666666667 0.7099 0.6724 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 5772.66666666667 6261 5518 0 0 0 13668.3333333333 13923 13180 19441 19441 19441 31
32 16000 16000 16000 0 0 0 1 1 1 0.6733 0.6926 0.6499 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 6243.33333333333 6706 5861 0 0 0 13197.6666666667 13580 12735 19441 19441 19441 32
33 16500 16500 16500 0 0 0 1 1 1 0.650733333333333 0.668 0.6288 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 6689.66666666667 7124 6348 0 0 0 12751.3333333333 13093 12317 19441 19441 19441 33
34 17000 17000 17000 0 0 0 1 1 1 0.628366666666667 0.6467 0.6059 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 7131.66666666667 7576 6769 0 0 0 12309.3333333333 12672 11865 19441 19441 19441 34
35 17500 17500 17500 0 0 0 1 1 1 0.602366666666667 0.6263 0.5768 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 7646 8151 7172 0 0 0 11795 12269 11290 19441 19441 19441 35
36 18000 18000 18000 0 0 0 1 1 1 0.579033333333333 0.6052 0.5497 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 8107.66666666667 8689 7589 0 0 0 11333.3333333333 11852 10752 19441 19441 19441 36
37 18500 18500 18500 0 0 0 1 1 1 0.555766666666667 0.5846 0.5292 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 8567.66666666667 9093 7997 0 0 0 10873.3333333333 11444 10348 19441 19441 19441 37
38 19000 19000 19000 0 0 0 1 1 1 0.525333333333333 0.5559 0.5003 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 9170 9665 8565 0 0 0 10271 10876 9776 19441 19441 19441 38
39 19500 19500 19500 0 0 0 1 1 1 0.492666666666667 0.5188 0.4621 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 9816.66666666667 10421 9300 0 0 0 9624.33333333333 10141 9020 19441 19441 19441 39
40 20000 20000 20000 0 0 0 1 1 1 0.460133333333333 0.4811 0.4334 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 10459.6666666667 10988 10045 0 0 0 8981.33333333333 9396 8453 19441 19441 19441 40
41 20500 20500 20500 0 0 0 1 1 1 0.4279 0.4514 0.4005 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 11097.3333333333 11640 10632 0 0 0 8343.66666666667 8809 7801 19441 19441 19441 41
42 21000 21000 21000 0 0 0 1 1 1 0.392266666666667 0.41 0.3711 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 11802.6666666667 12221 11452 0 0 0 7638.33333333333 7989 7220 19441 19441 19441 42
43 21500 21500 21500 0 0 0 1 1 1 0.352 0.3728 0.3364 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 12599.3333333333 12908 12188 0 0 0 6841.66666666667 7253 6533 19441 19441 19441 43
44 22000 22000 22000 0 0 0 1 1 1 0.303 0.3125 0.2956 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 13568 13714 13380 0 0 0 5873 6061 5727 19441 19441 19441 44
45 22500 22500 22500 0 0 0 1 1 1 0.264533333333333 0.2707 0.2612 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 14329.6666666667 14396 14208 0 0 0 5111.33333333333 5233 5045 19441 19441 19441 45
46 23000 23000 23000 0 0 0 1 1 1 0.221466666666667 0.235 0.2061 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 15181 15485 14913 0 0 0 4260 4528 3956 19441 19441 19441 46
47 23500 23500 23500 0 0 0 1 1 1 0.180233333333333 0.2025 0.1689 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 15997.3333333333 16222 15557 0 0 0 3443.66666666667 3884 3219 19441 19441 19441 47
48 24000 24000 24000 0 0 0 1 1 1 0.126666666666667 0.1364 0.1183 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 17056.3333333333 17222 16864 0 0 0 2384.66666666667 2577 2219 19441 19441 19441 48
49 24500 24500 24500 0 0 0 1 1 1 0.084033333333333 0.0853 0.0822 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 17900.3333333333 17937 17875 0 0 0 1540.66666666667 1566 1504 19441 19441 19441 49
50 25000 25000 25000 0 0 0 1 1 1 0.072233333333333 0.0853 0.0492 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 18133.6666666667 18589 17875 0 0 0 1307.33333333333 1566 852 19441 19441 19441 50
51 25500 25500 25500 0 0 0 1 1 1 0.0581 0.0853 0.0068 0 0 0 0.0066 0.0066 0.0066 0.0061 0.0061 0.0061 -100 -1 -100 -0.4435 -0.4435 -0.4435 18413.3333333333 19428 17875 0 0 0 1027.66666666667 1566 13 19441 19441 19441 51


==> figures/UAV_safety/data/noise01_random_testing.csv <==
iteration tests_avg tests_max tests_min proven_failure_avg proven_failure_max proven_failure_min iteration
0 501.0 502.0 500.0 0.6666666666666666 1.0 0.0 0.0
1 1002.3333333333334 1004.0 1001.0 1.0 2.0 0.0 1.0
2 1503.6666666666667 1506.0 1502.0 1.3333333333333333 2.0 0.0 2.0
3 2004.3333333333333 2006.0 2003.0 2.6666666666666665 4.0 1.0 3.0
4 2505.0 2507.0 2503.0 3.6666666666666665 6.0 2.0 4.0
5 3005.3333333333335 3007.0 3004.0 4.333333333333333 7.0 3.0 5.0
6 3506.3333333333335 3508.0 3505.0 5.666666666666667 8.0 3.0 6.0
7 4007.6666666666665 4010.0 4006.0 6.333333333333333 8.0 5.0 7.0
8 4508.666666666667 4511.0 4506.0 7.333333333333333 9.0 5.0 8.0
9 5010.0 5013.0 5007.0 8.333333333333334 11.0 6.0 9.0
10 5511.333333333333 5514.0 5509.0 9.333333333333334 12.0 8.0 10.0
11 6012.0 6015.0 6010.0 9.666666666666666 12.0 8.0 11.0
12 6512.666666666667 6517.0 6510.0 12.0 12.0 12.0 12.0
13 7014.333333333333 7019.0 7011.0 14.666666666666666 16.0 13.0 13.0
14 7516.333333333333 7521.0 7513.0 15.0 16.0 13.0 14.0
15 8017.333333333333 8022.0 8015.0 15.666666666666666 17.0 13.0 15.0
16 8518.333333333334 8523.0 8515.0 17.0 20.0 13.0 16.0
17 9019.0 9023.0 9016.0 18.666666666666668 23.0 14.0 17.0
18 9520.0 9524.0 9517.0 19.333333333333332 24.0 14.0 18.0
19 10022.0 10026.0 10019.0 21.333333333333332 26.0 15.0 19.0
20 10524.0 10528.0 10521.0 21.333333333333332 26.0 15.0 20.0
21 11024.666666666666 11028.0 11021.0 21.333333333333332 26.0 15.0 21.0
22 11524.666666666666 11528.0 11521.0 22.333333333333332 26.0 16.0 22.0
23 12026.0 12028.0 12023.0 23.666666666666668 27.0 18.0 23.0
24 12526.333333333334 12529.0 12523.0 26.0 29.0 21.0 24.0
25 13026.666666666666 13029.0 13024.0 27.666666666666668 31.0 22.0 25.0
26 13527.333333333334 13529.0 13525.0 29.0 33.0 23.0 26.0
27 14028.333333333334 14031.0 14026.0 29.0 33.0 23.0 27.0
28 14529.0 14531.0 14526.0 30.0 33.0 24.0 28.0
29 15029.666666666666 15032.0 15026.0 31.333333333333332 34.0 26.0 29.0
30 15530.333333333334 15533.0 15526.0 32.666666666666664 37.0 27.0 30.0
31 16031.333333333334 16035.0 16027.0 34.0 38.0 28.0 31.0
32 16532.666666666668 16537.0 16529.0 35.666666666666664 41.0 30.0 32.0
33 17032.666666666668 17037.0 17029.0 37.0 42.0 31.0 33.0
34 17533.666666666668 17538.0 17529.0 38.0 43.0 32.0 34.0
35 18034.0 18038.0 18029.0 39.0 45.0 32.0 35.0
36 18535.333333333332 18538.0 18531.0 40.333333333333336 46.0 33.0 36.0
37 19036.333333333332 19038.0 19033.0 40.666666666666664 47.0 33.0 37.0
38 19537.333333333332 19540.0 19534.0 41.666666666666664 48.0 34.0 38.0
39 20038.666666666668 20042.0 20036.0 42.0 49.0 34.0 39.0
40 20540.0 20543.0 20537.0 42.0 49.0 34.0 40.0
41 21040.666666666668 21043.0 21037.0 42.666666666666664 50.0 34.0 41.0
42 21542.333333333332 21545.0 21538.0 44.0 51.0 35.0 42.0
43 22043.0 22045.0 22039.0 45.0 53.0 35.0 43.0
44 22544.0 22547.0 22540.0 45.333333333333336 53.0 36.0 44.0
45 23044.666666666668 23049.0 23040.0 46.666666666666664 55.0 37.0 45.0
46 23546.0 23550.0 23542.0 48.666666666666664 55.0 41.0 46.0
47 24046.666666666668 24051.0 24043.0 49.666666666666664 56.0 42.0 47.0
48 24547.666666666668 24553.0 24543.0 51.333333333333336 59.0 43.0 48.0
49 25048.666666666668 25054.0 25043.0 52.333333333333336 60.0 43.0 49.0
50 25549.333333333332 25555.0 25543.0 54.333333333333336 62.0 45.0 50.0
51 26050.333333333332 26056.0 26044.0 55.333333333333336 64.0 46.0 51.0
52 26552.0 26557.0 26546.0 55.666666666666664 65.0 46.0 52.0
53 27052.666666666668 27058.0 27046.0 57.0 66.0 48.0 53.0
54 27553.333333333332 27559.0 27547.0 57.666666666666664 68.0 48.0 54.0
55 28054.666666666668 28059.0 28049.0 58.666666666666664 68.0 49.0 55.0
56 28555.333333333332 28559.0 28551.0 59.333333333333336 69.0 50.0 56.0
57 29056.333333333332 29060.0 29053.0 60.666666666666664 71.0 51.0 57.0
58 29557.666666666668 29562.0 29553.0 61.666666666666664 72.0 53.0 58.0
59 30059.333333333332 30064.0 30055.0 63.0 73.0 55.0 59.0
60 30560.666666666668 30564.0 30557.0 64.0 76.0 55.0 60.0
61 31062.0 31066.0 31058.0 65.33333333333333 77.0 57.0 61.0
62 31562.0 31566.0 31558.0 66.0 78.0 57.0 62.0
63 32063.0 32067.0 32059.0 66.66666666666667 79.0 57.0 63.0
64 32563.666666666668 32569.0 32559.0 68.0 79.0 59.0 64.0
65 33064.0 33069.0 33059.0 69.66666666666667 81.0 60.0 65.0
66 33564.666666666664 33569.0 33560.0 70.33333333333333 81.0 62.0 66.0
67 34065.0 34069.0 34060.0 71.66666666666667 84.0 62.0 67.0
68 34566.333333333336 34570.0 34561.0 73.66666666666667 88.0 63.0 68.0
69 35067.0 35071.0 35062.0 74.66666666666667 89.0 64.0 69.0
70 35567.333333333336 35571.0 35563.0 75.66666666666667 90.0 66.0 70.0
71 36068.333333333336 36072.0 36065.0 76.66666666666667 91.0 68.0 71.0
72 36570.0 36573.0 36567.0 77.66666666666667 91.0 70.0 72.0
73 37072.0 37075.0 37069.0 77.66666666666667 91.0 70.0 73.0
74 37573.0 37575.0 37570.0 78.0 91.0 71.0 74.0
75 38074.0 38076.0 38072.0 79.33333333333333 91.0 73.0 75.0
76 38574.666666666664 38577.0 38572.0 80.0 93.0 73.0 76.0
77 39074.666666666664 39077.0 39072.0 80.66666666666667 95.0 73.0 77.0
78 39575.0 39577.0 39572.0 80.66666666666667 95.0 73.0 78.0
79 40076.333333333336 40079.0 40074.0 81.66666666666667 98.0 73.0 79.0
80 40577.666666666664 40580.0 40576.0 83.0 100.0 73.0 80.0
81 41079.0 41081.0 41078.0 83.66666666666667 101.0 73.0 81.0
82 41579.333333333336 41582.0 41578.0 85.0 103.0 74.0 82.0
83 42080.666666666664 42083.0 42079.0 87.66666666666667 105.0 75.0 83.0
84 42582.0 42584.0 42580.0 89.0 106.0 77.0 84.0
85 43082.0 43084.0 43080.0 90.33333333333333 106.0 78.0 85.0
86 43583.333333333336 43586.0 43580.0 91.0 106.0 80.0 86.0
87 44084.666666666664 44087.0 44082.0 91.0 106.0 80.0 87.0
88 44586.0 44589.0 44583.0 92.0 106.0 81.0 88.0
89 45086.333333333336 45089.0 45083.0 92.33333333333333 106.0 82.0 89.0
90 45588.0 45591.0 45585.0 93.33333333333333 107.0 84.0 90.0
91 46088.666666666664 46092.0 46086.0 94.33333333333333 109.0 85.0 91.0
92 46589.333333333336 46593.0 46587.0 95.0 109.0 85.0 92.0
93 47090.666666666664 47095.0 47087.0 96.33333333333333 110.0 87.0 93.0
94 47592.0 47597.0 47587.0 97.0 110.0 88.0 94.0
95 48093.0 48097.0 48088.0 98.33333333333333 111.0 90.0 95.0
96 48594.0 48597.0 48590.0 99.0 111.0 91.0 96.0
97 49094.666666666664 49097.0 49090.0 99.66666666666667 112.0 91.0 97.0
98 49595.666666666664 49598.0 49592.0 99.66666666666667 112.0 91.0 98.0
99 50002.0 50002.0 50002.0 100.66666666666667 114.0 91.0 99.0


==> figures/UAV_safety/data/noise01_testing.csv <==
iteration tests a b c d e f g h proven_good proven_failure undecided_states sum
0 0 0 1 0.9889 0 0.0066 0.0061 -100 -0.4435  1 0 19440  19441
1 500 0 1 0.9713 0 0.0066 0.0061 -100 -0.4435  348 0 19093  19441
2 1000 0 1 0.9482 0 0.0066 0.0061 -100 -0.4435  805 0 18636  19441
3 1500 0 1 0.8917 0 0.0066 0.0061 -100 -0.4435  1923 0 17518  19441
4 2000 0 1 0.8328 0 0.0066 0.0061 -100 -0.4435  3087 0 16354  19441
5 2500 0 1 0.7847 0 0.0066 0.0061 -100 -0.4435  4040 0 15401  19441
6 3000 0 1 0.7349 0 0.0066 0.0061 -100 -0.4435  5024 0 14417  19441
7 3500 0 1 0.6561 0 0.0066 0.0061 -100 -0.4435  6585 0 12856  19441
8 4000 0 1 0.5629 0 0.0066 0.0061 -100 -0.4435  8428 0 11013  19441
9 4500 0 1 0.5049 0 0.0066 0.0061 -100 -0.4435  9576 0 9865  19441
10 5000 0 1 0.4864 0 0.0066 0.0061 -100 -0.4435  9942 0 9499  19441
11 5500 0 1 0.4583 0 0.0066 0.0061 -100 -0.4435  10499 0 8942  19441
12 6000 0 1 0.4237 0 0.0066 0.0061 -100 -0.4435  11184 0 8257  19441
13 6500 0 1 0.3982 0 0.0066 0.0061 -100 -0.4435  11687 0 7754  19441
14 7000 0 1 0.3731 0 0.0066 0.0061 -100 -0.4435  12185 0 7256  19441
15 7500 0 1 0.3397 0 0.0066 0.0061 -100 -0.4435  12846 0 6595  19441
16 8000 0 1 0.3043 0 0.0066 0.0061 -100 -0.4435  13547 0 5894  19441
17 8500 0 1 0.2636 0 0.0066 0.0061 -100 -0.4435  14352 0 5089  19441
18 9000 0 1 0.1839 0 0.0066 0.0061 -100 -0.4435  15928 0 3513  19441
19 9500 0 1 0.1287 0 0.0066 0.0061 -100 -0.4435  17022 0 2419  19441
20 10000 0 0.0066 0.0063 0 0.0066 0.0061 -0.4435 -0.4435  19441 0 0  19441


==> figures/UAV_safety/data/noise025_ablation_testing.csv <==
i iteration_avg iteration_max iteration_min tests_avg tests_max tests_min a_avg a_max a_min b_avg b_max b_min c_avg c_max c_min d_avg d_max d_min e_avg e_max e_min f_avg f_max f_min g_avg g_max g_min h_avg h_max h_min proven_good_avg proven_good_max proven_good_min proven_failure_avg proven_failure_max proven_failure_min undecided_states_avg undecided_states_max undecided_states_min sum_avg sum_max sum_min
0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9889 0.9889 0.9889 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 1.0 1.0 1.0 0.0 0.0 0.0 19440.0 19440.0 19440.0 19441.0 19441.0 19441.0
1 1.0 1.0 1.0 500.0 500.0 500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9883222222222222 0.9885 0.988 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 13.0 18.0 10.0 0.0 0.0 0.0 19428.0 19431.0 19423.0 19441.0 19441.0 19441.0
2 2.0 2.0 2.0 1000.0 1000.0 1000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9873222222222222 0.9878 0.9864 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 32.0 51.0 22.0 0.0 0.0 0.0 19409.0 19419.0 19390.0 19441.0 19441.0 19441.0
3 3.0 3.0 3.0 1500.0 1500.0 1500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9859444444444444 0.9865 0.9853 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 59.55555555555556 73.0 48.0 0.0 0.0 0.0 19381.444444444445 19393.0 19368.0 19441.0 19441.0 19441.0
4 4.0 4.0 4.0 2000.0 2000.0 2000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.984422222222222 0.9855 0.9834 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 89.77777777777777 110.0 68.0 0.0 0.0 0.0 19351.222222222223 19373.0 19331.0 19441.0 19441.0 19441.0
5 5.0 5.0 5.0 2500.0 2500.0 2500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9824222222222221 0.9835 0.9806 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 128.88888888888889 165.0 107.0 0.0 0.0 0.0 19312.11111111111 19334.0 19276.0 19441.0 19441.0 19441.0
6 6.0 6.0 6.0 3000.0 3000.0 3000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.980211111111111 0.981 0.9789 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 173.0 199.0 157.0 0.0 0.0 0.0 19268.0 19284.0 19242.0 19441.0 19441.0 19441.0
7 7.0 7.0 7.0 3500.0 3500.0 3500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9774555555555556 0.9788 0.9757 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 227.11111111111111 262.0 201.0 0.0 0.0 0.0 19213.88888888889 19240.0 19179.0 19441.0 19441.0 19441.0
8 8.0 8.0 8.0 4000.0 4000.0 4000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9741777777777779 0.976 0.9713 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 291.44444444444446 349.0 255.0 0.0 0.0 0.0 19149.555555555555 19186.0 19092.0 19441.0 19441.0 19441.0
9 9.0 9.0 9.0 4500.0 4500.0 4500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9708111111111113 0.9735 0.9674 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 358.8888888888889 427.0 306.0 0.0 0.0 0.0 19082.11111111111 19135.0 19014.0 19441.0 19441.0 19441.0
10 10.0 10.0 10.0 5000.0 5000.0 5000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9663999999999999 0.9703 0.9628 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 445.44444444444446 518.0 368.0 0.0 0.0 0.0 18995.555555555555 19073.0 18923.0 19441.0 19441.0 19441.0
11 11.0 11.0 11.0 5500.0 5500.0 5500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9619666666666666 0.9657 0.9581 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 533.0 610.0 458.0 0.0 0.0 0.0 18908.0 18983.0 18831.0 19441.0 19441.0 19441.0
12 12.0 12.0 12.0 6000.0 6000.0 6000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9568666666666668 0.9617 0.952 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 633.6666666666666 731.0 537.0 0.0 0.0 0.0 18807.333333333332 18904.0 18710.0 19441.0 19441.0 19441.0
13 13.0 13.0 13.0 6500.0 6500.0 6500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9508222222222221 0.9587 0.9438 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 753.2222222222222 892.0 597.0 0.0 0.0 0.0 18687.777777777777 18844.0 18549.0 19441.0 19441.0 19441.0
14 14.0 14.0 14.0 7000.0 7000.0 7000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9436222222222221 0.9501 0.9366 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 895.7777777777778 1035.0 767.0 0.0 0.0 0.0 18545.222222222223 18674.0 18406.0 19441.0 19441.0 19441.0
15 15.0 15.0 15.0 7500.0 7500.0 7500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.936788888888889 0.9451 0.9264 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 1030.5555555555557 1236.0 866.0 0.0 0.0 0.0 18410.444444444445 18575.0 18205.0 19441.0 19441.0 19441.0
16 16.0 16.0 16.0 8000.0 8000.0 8000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.930088888888889 0.9401 0.9177 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 1162.888888888889 1407.0 964.0 0.0 0.0 0.0 18278.11111111111 18477.0 18034.0 19441.0 19441.0 19441.0
17 17.0 17.0 17.0 8500.0 8500.0 8500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.921222222222222 0.93 0.9095 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 1337.7777777777778 1570.0 1164.0 0.0 0.0 0.0 18103.222222222223 18277.0 17871.0 19441.0 19441.0 19441.0
18 18.0 18.0 18.0 9000.0 9000.0 9000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9119666666666666 0.9245 0.8979 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 1521.2222222222222 1800.0 1272.0 0.0 0.0 0.0 17919.777777777777 18169.0 17641.0 19441.0 19441.0 19441.0
19 19.0 19.0 19.0 9500.0 9500.0 9500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9032111111111111 0.9165 0.8889 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 1694.111111111111 1978.0 1430.0 0.0 0.0 0.0 17746.88888888889 18011.0 17463.0 19441.0 19441.0 19441.0
20 20.0 20.0 20.0 10000.0 10000.0 10000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8912222222222221 0.9078 0.8743 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 1931.6666666666667 2267.0 1603.0 0.0 0.0 0.0 17509.333333333332 17838.0 17174.0 19441.0 19441.0 19441.0
21 21.0 21.0 21.0 10500.0 10500.0 10500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8795111111111111 0.8911 0.8622 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 2162.8888888888887 2508.0 1933.0 0.0 0.0 0.0 17278.11111111111 17508.0 16933.0 19441.0 19441.0 19441.0
22 22.0 22.0 22.0 11000.0 11000.0 11000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8683333333333333 0.879 0.8503 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 2383.8888888888887 2743.0 2172.0 0.0 0.0 0.0 17057.11111111111 17269.0 16698.0 19441.0 19441.0 19441.0
23 23.0 23.0 23.0 11500.0 11500.0 11500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8542666666666667 0.8693 0.8345 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 2662.4444444444443 3055.0 2363.0 0.0 0.0 0.0 16778.555555555555 17078.0 16386.0 19441.0 19441.0 19441.0
24 24.0 24.0 24.0 12000.0 12000.0 12000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8388555555555556 0.8585 0.8146 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 2967.1111111111113 3449.0 2575.0 0.0 0.0 0.0 16473.88888888889 16866.0 15992.0 19441.0 19441.0 19441.0
25 25.0 25.0 25.0 12500.0 12500.0 12500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8229777777777779 0.8467 0.7979 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 3281.3333333333335 3779.0 2808.0 0.0 0.0 0.0 16159.666666666666 16633.0 15662.0 19441.0 19441.0 19441.0
26 26.0 26.0 26.0 13000.0 13000.0 13000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.808088888888889 0.8342 0.7803 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 3575.4444444444443 4127.0 3055.0 0.0 0.0 0.0 15865.555555555555 16386.0 15314.0 19441.0 19441.0 19441.0
27 27.0 27.0 27.0 13500.0 13500.0 13500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.7915777777777778 0.815 0.7663 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 3902.222222222222 4403.0 3438.0 0.0 0.0 0.0 15538.777777777777 16003.0 15038.0 19441.0 19441.0 19441.0
28 28.0 28.0 28.0 14000.0 14000.0 14000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.7723333333333334 0.7982 0.7442 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 4282.777777777777 4841.0 3769.0 0.0 0.0 0.0 15158.222222222223 15672.0 14600.0 19441.0 19441.0 19441.0
29 29.0 29.0 29.0 14500.0 14500.0 14500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.7508888888888889 0.7783 0.7302 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006199999999999999 0.0062 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 4706.777777777777 5117.0 4162.0 0.0 0.0 0.0 14734.222222222223 15279.0 14324.0 19441.0 19441.0 19441.0
30 30.0 30.0 30.0 15000.0 15000.0 15000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.7304 0.7679 0.7054 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.00621111111111111 0.0063 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 5111.888888888889 5610.0 4367.0 0.0 0.0 0.0 14329.111111111111 15074.0 13831.0 19441.0 19441.0 19441.0
31 31.0 31.0 31.0 15500.0 15500.0 15500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.7087222222222223 0.7488 0.68 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006244444444444445 0.0063 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 5540.222222222223 6112.0 4745.0 0.0 0.0 0.0 13900.777777777777 14696.0 13329.0 19441.0 19441.0 19441.0
32 32.0 32.0 32.0 16000.0 16000.0 16000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.6842111111111112 0.718 0.6576 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006266666666666667 0.0063 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 6025.444444444444 6557.0 5355.0 0.0 0.0 0.0 13415.555555555555 14086.0 12884.0 19441.0 19441.0 19441.0
33 33.0 33.0 33.0 16500.0 16500.0 16500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.6604888888888889 0.6952 0.6367 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.006288888888888889 0.0063 0.0062 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 6494.555555555556 6970.0 5805.0 0.0 0.0 0.0 12946.444444444445 13636.0 12471.0 19441.0 19441.0 19441.0
34 34.0 34.0 34.0 17000.0 17000.0 17000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.6328777777777778 0.6703 0.6117 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 7040.888888888889 7463.0 6298.0 0.0 0.0 0.0 12400.111111111111 13143.0 11978.0 19441.0 19441.0 19441.0
35 35.0 35.0 35.0 17500.0 17500.0 17500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.6039777777777777 0.6543 0.585 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 7612.666666666667 7992.0 6614.0 0.0 0.0 0.0 11828.333333333334 12827.0 11449.0 19441.0 19441.0 19441.0
36 36.0 36.0 36.0 18000.0 18000.0 18000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.5755777777777779 0.6119 0.5548 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 8174.0 8589.0 7454.0 0.0 0.0 0.0 11267.0 11987.0 10852.0 19441.0 19441.0 19441.0
37 37.0 37.0 37.0 18500.0 18500.0 18500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.5426222222222222 0.5836 0.5229 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 8826.222222222223 9217.0 8012.0 0.0 0.0 0.0 10614.777777777777 11429.0 10224.0 19441.0 19441.0 19441.0
38 38.0 38.0 38.0 19000.0 19000.0 19000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.5111555555555555 0.5579 0.4813 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 9448.555555555555 10042.0 8519.0 0.0 0.0 0.0 9992.444444444445 10922.0 9399.0 19441.0 19441.0 19441.0
39 39.0 39.0 39.0 19500.0 19500.0 19500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.4843111111111111 0.5272 0.4465 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 9979.333333333334 10731.0 9126.0 0.0 0.0 0.0 9461.666666666666 10315.0 8710.0 19441.0 19441.0 19441.0
40 40.0 40.0 40.0 20000.0 20000.0 20000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.4535444444444445 0.4895 0.4159 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 10587.555555555555 11337.0 9873.0 0.0 0.0 0.0 8853.444444444445 9568.0 8104.0 19441.0 19441.0 19441.0
41 41.0 41.0 41.0 20500.0 20500.0 20500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.4210666666666666 0.4578 0.385 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 11229.777777777777 11947.0 10499.0 0.0 0.0 0.0 8211.222222222223 8942.0 7494.0 19441.0 19441.0 19441.0
42 42.0 42.0 42.0 21000.0 21000.0 21000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.38702222222222227 0.4264 0.3481 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 11903.111111111111 12679.0 11119.0 0.0 0.0 0.0 7537.888888888889 8322.0 6762.0 19441.0 19441.0 19441.0
43 43.0 43.0 43.0 21500.0 21500.0 21500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.35601111111111117 0.4056 0.3099 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 12516.111111111111 13435.0 11530.0 0.0 0.0 0.0 6924.888888888889 7911.0 6006.0 19441.0 19441.0 19441.0
44 44.0 44.0 44.0 22000.0 22000.0 22000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.31928888888888884 0.3739 0.2804 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 13242.777777777777 14017.0 12156.0 0.0 0.0 0.0 6198.222222222223 7285.0 5424.0 19441.0 19441.0 19441.0
45 45.0 45.0 45.0 22500.0 22500.0 22500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.2758111111111112 0.3336 0.2355 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 14103.333333333334 14904.0 12954.0 0.0 0.0 0.0 5337.666666666667 6487.0 4537.0 19441.0 19441.0 19441.0
46 46.0 46.0 46.0 23000.0 23000.0 23000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.23525555555555558 0.2872 0.1985 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 14906.0 15640.0 13870.0 0.0 0.0 0.0 4535.0 5571.0 3801.0 19441.0 19441.0 19441.0
47 47.0 47.0 47.0 23500.0 23500.0 23500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.18542222222222224 0.249 0.1346 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 15892.888888888889 16905.0 14627.0 0.0 0.0 0.0 3548.1111111111113 4814.0 2536.0 19441.0 19441.0 19441.0
48 48.0 48.0 48.0 24000.0 24000.0 24000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.13736666666666666 0.2036 0.103 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 16844.555555555555 17530.0 15526.0 0.0 0.0 0.0 2596.4444444444443 3915.0 1911.0 19441.0 19441.0 19441.0
49 49.0 49.0 49.0 24500.0 24500.0 24500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.0986777777777778 0.1718 0.0672 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 17610.11111111111 18233.0 16157.0 0.0 0.0 0.0 1830.888888888889 3284.0 1208.0 19441.0 19441.0 19441.0
50 50.0 50.0 50.0 25000.0 25000.0 25000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.054688888888888884 0.1271 0.0316 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 18481.666666666668 18940.0 17042.0 0.0 0.0 0.0 959.3333333333334 2399.0 501.0 19441.0 19441.0 19441.0
51 51.0 51.0 51.0 25500.0 25500.0 25500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.006822222222222222 0.0074 0.0065 0.0 0.0 0.0 0.0099 0.0099 0.0099 0.0063 0.0063 0.0063 -100.0 -1.0 -100.0 -0.7720000000000001 -0.772 -0.772 19430.777777777777 19437.0 19420.0 0.0 0.0 0.0 10.222222222222221 21.0 4.0 19441.0 19441.0 19441.0
52 52.0 52.0 52.0


==> figures/UAV_safety/data/noise025_random_testing.csv <==
iteration tests_avg tests_max tests_min proven_failure_avg proven_failure_max proven_failure_min iteration
0 501.3333333333333 502.0 501.0 1.3333333333333333 3.0 0.0 0.0
1 1002.3333333333334 1003.0 1001.0 2.6666666666666665 6.0 1.0 1.0
2 1503.6666666666667 1505.0 1502.0 4.333333333333333 8.0 2.0 2.0
3 2004.6666666666667 2006.0 2004.0 5.0 9.0 2.0 3.0
4 2506.0 2508.0 2505.0 5.0 9.0 2.0 4.0
5 3006.3333333333335 3008.0 3005.0 7.666666666666667 12.0 4.0 5.0
6 3507.3333333333335 3509.0 3506.0 8.0 13.0 4.0 6.0
7 4009.0 4011.0 4007.0 9.666666666666666 15.0 5.0 7.0
8 4510.333333333333 4513.0 4508.0 10.0 15.0 6.0 8.0
9 5011.333333333333 5015.0 5008.0 11.666666666666666 16.0 8.0 9.0
10 5512.666666666667 5517.0 5509.0 14.0 18.0 10.0 10.0
11 6012.666666666667 6017.0 6009.0 15.0 19.0 11.0 11.0
12 6514.0 6519.0 6511.0 17.0 21.0 13.0 12.0
13 7015.0 7020.0 7011.0 18.0 22.0 13.0 13.0
14 7516.333333333333 7522.0 7511.0 19.0 23.0 14.0 14.0
15 8017.666666666667 8024.0 8012.0 19.0 23.0 14.0 15.0
16 8518.0 8524.0 8513.0 20.0 24.0 16.0 16.0
17 9018.666666666666 9026.0 9013.0 20.666666666666668 24.0 17.0 17.0
18 9520.0 9528.0 9514.0 22.333333333333332 24.0 21.0 18.0
19 10021.0 10029.0 10016.0 22.666666666666668 25.0 21.0 19.0
20 10521.333333333334 10530.0 10516.0 23.333333333333332 26.0 22.0 20.0
21 11022.333333333334 11031.0 11018.0 25.0 27.0 23.0 21.0
22 11522.333333333334 11531.0 11518.0 27.0 31.0 24.0 22.0
23 12022.666666666666 12031.0 12018.0 28.666666666666668 34.0 25.0 23.0
24 12524.0 12532.0 12520.0 30.333333333333332 38.0 26.0 24.0
25 13024.666666666666 13032.0 13020.0 31.666666666666668 39.0 27.0 25.0
26 13525.0 13532.0 13521.0 33.666666666666664 41.0 30.0 26.0
27 14026.666666666666 14034.0 14023.0 35.0 42.0 31.0 27.0
28 14527.0 14535.0 14523.0 36.0 44.0 31.0 28.0
29 15028.333333333334 15037.0 15023.0 37.333333333333336 47.0 32.0 29.0
30 15528.666666666666 15538.0 15523.0 37.666666666666664 47.0 33.0 30.0
31 16029.333333333334 16039.0 16023.0 38.333333333333336 48.0 33.0 31.0
32 16530.333333333332 16540.0 16523.0 39.0 50.0 33.0 32.0
33 17031.333333333332 17041.0 17024.0 40.666666666666664 52.0 34.0 33.0
34 17531.666666666668 17541.0 17524.0 41.333333333333336 53.0 34.0 34.0
35 18033.333333333332 18042.0 18026.0 42.666666666666664 54.0 37.0 35.0
36 18534.0 18542.0 18527.0 43.666666666666664 56.0 37.0 36.0
37 19035.666666666668 19043.0 19029.0 45.333333333333336 60.0 38.0 37.0
38 19537.0 19543.0 19531.0 47.0 63.0 39.0 38.0
39 20038.0 20043.0 20032.0 47.666666666666664 64.0 39.0 39.0
40 20539.0 20544.0 20533.0 48.0 65.0 39.0 40.0
41 21039.666666666668 21044.0 21035.0 48.666666666666664 65.0 40.0 41.0
42 21540.333333333332 21545.0 21535.0 50.333333333333336 66.0 42.0 42.0
43 22041.666666666668 22045.0 22037.0 52.666666666666664 68.0 44.0 43.0
44 22542.333333333332 22545.0 22537.0 54.0 70.0 46.0 44.0
45 23043.0 23045.0 23039.0 55.0 71.0 47.0 45.0
46 23543.333333333332 23546.0 23539.0 55.333333333333336 72.0 47.0 46.0
47 24044.333333333332 24047.0 24041.0 56.333333333333336 73.0 47.0 47.0
48 24545.666666666668 24549.0 24541.0 57.666666666666664 74.0 47.0 48.0
49 25047.333333333332 25051.0 25043.0 59.0 75.0 50.0 49.0
50 25548.0 25551.0 25544.0 60.666666666666664 76.0 51.0 50.0
51 26048.666666666668 26053.0 26044.0 62.0 77.0 53.0 51.0
52 26549.333333333332 26553.0 26544.0 63.333333333333336 78.0 53.0 52.0
53 27050.0 27054.0 27044.0 64.33333333333333 79.0 54.0 53.0
54 27550.666666666668 27556.0 27544.0 65.33333333333333 79.0 55.0 54.0
55 28051.333333333332 28058.0 28044.0 67.66666666666667 83.0 57.0 55.0
56 28552.0 28558.0 28545.0 68.66666666666667 85.0 57.0 56.0
57 29052.333333333332 29058.0 29045.0 69.66666666666667 85.0 58.0 57.0
58 29552.666666666668 29558.0 29546.0 70.33333333333333 85.0 60.0 58.0
59 30054.333333333332 30060.0 30047.0 72.0 88.0 61.0 59.0
60 30555.666666666668 30562.0 30548.0 73.33333333333333 90.0 62.0 60.0
61 31057.333333333332 31063.0 31050.0 74.66666666666667 91.0 64.0 61.0
62 31558.0 31563.0 31552.0 76.0 91.0 67.0 62.0
63 32059.0 32063.0 32054.0 77.66666666666667 92.0 69.0 63.0
64 32559.333333333332 32564.0 32554.0 78.0 92.0 69.0 64.0
65 33060.333333333336 33064.0 33055.0 79.33333333333333 93.0 70.0 65.0
66 33561.333333333336 33565.0 33555.0 81.0 95.0 72.0 66.0
67 34063.0 34067.0 34056.0 82.0 98.0 72.0 67.0
68 34564.0 34568.0 34557.0 83.66666666666667 99.0 74.0 68.0
69 35065.0 35069.0 35059.0 84.66666666666667 99.0 75.0 69.0
70 35566.333333333336 35570.0 35560.0 85.66666666666667 99.0 77.0 70.0
71 36067.333333333336 36072.0 36060.0 86.33333333333333 101.0 77.0 71.0
72 36567.666666666664 36572.0 36561.0 87.33333333333333 101.0 80.0 72.0
73 37069.0 37072.0 37063.0 87.33333333333333 101.0 80.0 73.0
74 37569.666666666664 37573.0 37564.0 88.0 101.0 80.0 74.0
75 38070.666666666664 38074.0 38066.0 88.0 101.0 80.0 75.0
76 38571.666666666664 38575.0 38566.0 88.66666666666667 102.0 81.0 76.0
77 39072.666666666664 39077.0 39067.0 90.66666666666667 105.0 83.0 77.0
78 39573.333333333336 39577.0 39567.0 91.33333333333333 105.0 84.0 78.0
79 40073.666666666664 40077.0 40068.0 93.0 107.0 85.0 79.0
80 40574.333333333336 40578.0 40568.0 94.33333333333333 107.0 88.0 80.0
81 41075.333333333336 41079.0 41069.0 95.66666666666667 107.0 90.0 81.0
82 41576.666666666664 41580.0 41571.0 95.66666666666667 107.0 90.0 82.0
83 42078.666666666664 42082.0 42073.0 97.0 108.0 90.0 83.0
84 42579.333333333336 42583.0 42573.0 98.0 108.0 92.0 84.0
85 43080.333333333336 43083.0 43075.0 98.66666666666667 108.0 92.0 85.0
86 43580.666666666664 43584.0 43575.0 99.0 108.0 92.0 86.0
87 44082.0 44086.0 44075.0 101.0 112.0 94.0 87.0
88 44583.333333333336 44587.0 44576.0 101.66666666666667 114.0 94.0 88.0
89 45085.0 45089.0 45077.0 102.66666666666667 115.0 94.0 89.0
90 45586.0 45591.0 45577.0 104.33333333333333 118.0 96.0 90.0
91 46086.333333333336 46091.0 46077.0 105.33333333333333 119.0 97.0 91.0
92 46587.333333333336 46592.0 46578.0 106.0 120.0 98.0 92.0
93 47088.333333333336 47094.0 47079.0 107.0 120.0 100.0 93.0
94 47590.333333333336 47596.0 47581.0 109.33333333333333 122.0 101.0 94.0
95 48091.666666666664 48098.0 48083.0 110.0 123.0 101.0 95.0
96 48592.333333333336 48598.0 48584.0 111.0 123.0 102.0 96.0
97 49093.333333333336 49100.0 49085.0 112.0 125.0 102.0 97.0
98 49594.666666666664 49601.0 49586.0 113.33333333333333 126.0 104.0 98.0
99 50001.666666666664 50003.0 50001.0 113.66666666666667 127.0 104.0 99.0


==> figures/UAV_safety/data/noise025_testing.csv <==
iter tests a b c d e f g h proven_good proven_failure undecided_states sum
000	0	0.0000 1.0000 0.9889 0.0000 0.0099 0.0062 -100.0000 -0.7720 	1	0	19440	19441
001	500	0.0000 1.0000 0.9747 0.0000 0.0099 0.0062 -100.0000 -0.7720 	282	0	19159	19441
002	1000	0.0000 1.0000 0.9560 0.0000 0.0099 0.0062 -100.0000 -0.7720 	650	0	18791	19441
003	1500	0.0000 1.0000 0.9437 0.0000 0.0099 0.0062 -100.0000 -0.7720 	891	0	18550	19441
004	2000	0.0000 1.0000 0.9328 0.0000 0.0099 0.0062 -100.0000 -0.7720 	1104	0	18337	19441
005	2500	0.0000 1.0000 0.9247 0.0000 0.0099 0.0062 -100.0000 -0.7720 	1264	0	18177	19441
006	3000	0.0000 1.0000 0.9147 0.0000 0.0099 0.0062 -100.0000 -0.7720 	1456	0	17985	19441
007	3500	0.0000 1.0000 0.8978 0.0000 0.0099 0.0062 -100.0000 -0.7720 	1788	0	17653	19441
008	4000	0.0000 1.0000 0.8857 0.0000 0.0099 0.0062 -100.0000 -0.7720 	2029	0	17412	19441
009	4500	0.0000 1.0000 0.8650 0.0000 0.0099 0.0062 -100.0000 -0.7720 	2439	0	17002	19441
010	5000	0.0000 1.0000 0.8349 0.0000 0.0099 0.0062 -100.0000 -0.7720 	3034	0	16407	19441
011	5500	0.0000 1.0000 0.8157 0.0000 0.0099 0.0062 -100.0000 -0.7720 	3413	0	16028	19441
012	6000	0.0000 1.0000 0.7929 0.0000 0.0099 0.0062 -100.0000 -0.7720 	3865	0	15576	19441
013	6500	0.0000 1.0000 0.7725 0.0000 0.0099 0.0062 -100.0000 -0.7720 	4269	0	15172	19441
014	7000	0.0000 1.0000 0.7530 0.0000 0.0099 0.0062 -100.0000 -0.7720 	4654	0	14787	19441
015	7500	0.0000 1.0000 0.7326 0.0000 0.0099 0.0063 -100.0000 -0.7720 	5059	0	14382	19441
016	8000	0.0000 1.0000 0.6994 0.0000 0.0099 0.0063 -100.0000 -0.7720 	5709	0	13732	19441
017	8500	0.0000 1.0000 0.5945 0.0000 0.0099 0.0063 -100.0000 -0.7720 	7765	0	11676	19441
018	9000	0.0000 1.0000 0.2762 0.0000 0.0099 0.0063 -100.0000 -0.7720 	14116	0	5325	19441
019	9500	0.0000 1.0000 0.2077 0.0000 0.0099 0.0063 -100.0000 -0.7720 	15476	0	3965	19441
020	10000	0.0000 0.0165 0.0083 0.0000 0.0099 0.0063 -0.7720 -0.7720 	19441	0	0	19441


==> figures/UAV_safety/data/noise05_ablation_testing.csv <==
i iteration_avg iteration_max iteration_min tests_avg tests_max tests_min a_avg a_max a_min b_avg b_max b_min c_avg c_max c_min d_avg d_max d_min e_avg e_max e_min f_avg f_max f_min g_avg g_max g_min h_avg h_max h_min proven_good_avg proven_good_max proven_good_min proven_failure_avg proven_failure_max proven_failure_min undecided_states_avg undecided_states_max undecided_states_min sum_avg sum_max sum_min
0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9887 0.9887 0.9887 0.0 0.0 0.0 0.0889 0.0889 0.0889 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -7.8873 -1.0 -7.8873 1.0 1.0 1.0 478.0 478.0 478.0 18962.0 18962.0 18962.0 19441.0 19441.0 19441.0
1 1.0 1.0 1.0 500.0 500.0 500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.98785 0.9879 0.9878 0.0 0.0 0.0 0.0889 0.0889 0.0889 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.13495 -1.0 -8.3826 1.0 1.0 1.0 478.0 478.0 478.0 18962.0 18962.0 18962.0 19441.0 19441.0 19441.0
2 2.0 2.0 2.0 1000.0 1000.0 1000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9864999999999999 0.9867 0.9863 0.0 0.0 0.0 0.0889 0.0889 0.0889 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 1.5 2.0 1.0 478.0 478.0 478.0 18961.5 18962.0 18961.0 19441.0 19441.0 19441.0
3 3.0 3.0 3.0 1500.0 1500.0 1500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9852 0.9853 0.9851 0.0 0.0 0.0 0.0889 0.0889 0.0889 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 6.5 11.0 2.0 478.0 478.0 478.0 18956.5 18961.0 18952.0 19441.0 19441.0 19441.0
4 4.0 4.0 4.0 2000.0 2000.0 2000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.98295 0.983 0.9829 0.0 0.0 0.0 0.0889 0.0889 0.0889 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 10.0 13.0 7.0 478.0 478.0 478.0 18953.0 18956.0 18950.0 19441.0 19441.0 19441.0
5 5.0 5.0 5.0 2500.0 2500.0 2500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9805 0.9806 0.9804 0.0 0.0 0.0 0.0889 0.0889 0.0889 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 12.0 13.0 11.0 478.0 478.0 478.0 18951.0 18952.0 18950.0 19441.0 19441.0 19441.0
6 6.0 6.0 6.0 3000.0 3000.0 3000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.97645 0.9773 0.9756 0.0 0.0 0.0 0.0923 0.0957 0.0889 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 18.0 19.0 17.0 478.0 478.0 478.0 18945.0 18946.0 18944.0 19441.0 19441.0 19441.0
7 7.0 7.0 7.0 3500.0 3500.0 3500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.972 0.9734 0.9706 0.0 0.0 0.0 0.09245 0.0957 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 20.0 22.0 18.0 478.0 478.0 478.0 18943.0 18945.0 18941.0 19441.0 19441.0 19441.0
8 8.0 8.0 8.0 4000.0 4000.0 4000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.96775 0.9696 0.9659 0.0 0.0 0.0 0.09245 0.0957 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 25.5 28.0 23.0 478.0 478.0 478.0 18937.5 18940.0 18935.0 19441.0 19441.0 19441.0
9 9.0 9.0 9.0 4500.0 4500.0 4500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.962 0.9626 0.9614 0.0 0.0 0.0 0.09245 0.0957 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 30.0 36.0 24.0 478.5 479.0 478.0 18932.5 18939.0 18926.0 19441.0 19441.0 19441.0
10 10.0 10.0 10.0 5000.0 5000.0 5000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.956 0.9567 0.9553 0.0 0.0 0.0 0.09245 0.0957 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 32.0 37.0 27.0 478.5 479.0 478.0 18930.5 18936.0 18925.0 19441.0 19441.0 19441.0
11 11.0 11.0 11.0 5500.0 5500.0 5500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9500500000000001 0.9512 0.9489 0.0 0.0 0.0 0.09245 0.0957 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 47.0 53.0 41.0 478.5 479.0 478.0 18915.5 18921.0 18910.0 19441.0 19441.0 19441.0
12 12.0 12.0 12.0 6000.0 6000.0 6000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.94385 0.9457 0.942 0.0 0.0 0.0 0.09245 0.0957 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 63.5 84.0 43.0 478.5 479.0 478.0 18899.0 18919.0 18879.0 19441.0 19441.0 19441.0
13 13.0 13.0 13.0 6500.0 6500.0 6500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9359500000000001 0.9378 0.9341 0.0 0.0 0.0 0.09245 0.0957 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 68.0 90.0 46.0 478.5 479.0 478.0 18894.5 18916.0 18873.0 19441.0 19441.0 19441.0
14 14.0 14.0 14.0 7000.0 7000.0 7000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9276 0.9299 0.9253 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 76.0 98.0 54.0 478.5 479.0 478.0 18886.5 18908.0 18865.0 19441.0 19441.0 19441.0
15 15.0 15.0 15.0 7500.0 7500.0 7500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9188000000000001 0.9217 0.9159 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 83.0 107.0 59.0 478.5 479.0 478.0 18879.5 18903.0 18856.0 19441.0 19441.0 19441.0
16 16.0 16.0 16.0 8000.0 8000.0 8000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.9075 0.9111 0.9039 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 95.0 125.0 65.0 478.5 479.0 478.0 18867.5 18897.0 18838.0 19441.0 19441.0 19441.0
17 17.0 17.0 17.0 8500.0 8500.0 8500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.89585 0.899 0.8927 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 101.5 134.0 69.0 478.5 479.0 478.0 18861.0 18893.0 18829.0 19441.0 19441.0 19441.0
18 18.0 18.0 18.0 9000.0 9000.0 9000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.882 0.8882 0.8758 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 112.5 150.0 75.0 478.5 479.0 478.0 18850.0 18887.0 18813.0 19441.0 19441.0 19441.0
19 19.0 19.0 19.0 9500.0 9500.0 9500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8679 0.8732 0.8626 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 144.5 208.0 81.0 478.5 479.0 478.0 18818.0 18881.0 18755.0 19441.0 19441.0 19441.0
20 20.0 20.0 20.0 10000.0 10000.0 10000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8542000000000001 0.8606 0.8478 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 166.0 245.0 87.0 478.5 479.0 478.0 18796.5 18875.0 18718.0 19441.0 19441.0 19441.0
21 21.0 21.0 21.0 10500.0 10500.0 10500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8409500000000001 0.8494 0.8325 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 186.0 273.0 99.0 478.5 479.0 478.0 18776.5 18863.0 18690.0 19441.0 19441.0 19441.0
22 22.0 22.0 22.0 11000.0 11000.0 11000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8249 0.8352 0.8146 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 218.5 308.0 129.0 478.5 479.0 478.0 18744.0 18833.0 18655.0 19441.0 19441.0 19441.0
23 23.0 23.0 23.0 11500.0 11500.0 11500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.8083 0.8182 0.7984 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 260.0 379.0 141.0 478.5 479.0 478.0 18702.5 18821.0 18584.0 19441.0 19441.0 19441.0
24 24.0 24.0 24.0 12000.0 12000.0 12000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.78975 0.7986 0.7809 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 302.5 399.0 206.0 478.5 479.0 478.0 18660.0 18756.0 18564.0 19441.0 19441.0 19441.0
25 25.0 25.0 25.0 12500.0 12500.0 12500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.77215 0.7825 0.7618 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 382.5 441.0 324.0 478.5 479.0 478.0 18580.0 18638.0 18522.0 19441.0 19441.0 19441.0
26 26.0 26.0 26.0 13000.0 13000.0 13000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.7565999999999999 0.7684 0.7448 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 443.5 503.0 384.0 478.5 479.0 478.0 18519.0 18578.0 18460.0 19441.0 19441.0 19441.0
27 27.0 27.0 27.0 13500.0 13500.0 13500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.7368 0.7467 0.7269 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 574.0 580.0 568.0 478.5 479.0 478.0 18388.5 18395.0 18382.0 19441.0 19441.0 19441.0
28 28.0 28.0 28.0 14000.0 14000.0 14000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.7179 0.7273 0.7085 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0136 0.0136 0.0136 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 753.0 799.0 707.0 478.5 479.0 478.0 18209.5 18256.0 18163.0 19441.0 19441.0 19441.0
29 29.0 29.0 29.0 14500.0 14500.0 14500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.6973 0.7062 0.6884 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 873.5 971.0 776.0 478.5 479.0 478.0 18089.0 18187.0 17991.0 19441.0 19441.0 19441.0
30 30.0 30.0 30.0 15000.0 15000.0 15000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.6708 0.6809 0.6607 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 1067.5 1120.0 1015.0 478.5 479.0 478.0 17895.0 17948.0 17842.0 19441.0 19441.0 19441.0
31 31.0 31.0 31.0 15500.0 15500.0 15500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.6473 0.6607 0.6339 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 1243.5 1308.0 1179.0 478.5 479.0 478.0 17719.0 17784.0 17654.0 19441.0 19441.0 19441.0
32 32.0 32.0 32.0 16000.0 16000.0 16000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.6233 0.6367 0.6099 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 1449.0 1521.0 1377.0 478.5 479.0 478.0 17513.5 17586.0 17441.0 19441.0 19441.0 19441.0
33 33.0 33.0 33.0 16500.0 16500.0 16500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.601 0.615 0.587 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 1825.5 1834.0 1817.0 478.5 479.0 478.0 17137.0 17145.0 17129.0 19441.0 19441.0 19441.0
34 34.0 34.0 34.0 17000.0 17000.0 17000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.57745 0.593 0.5619 0.0 0.0 0.0 0.09255 0.0959 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.3826 -1.0 -8.3826 2210.5 2223.0 2198.0 478.5 479.0 478.0 16752.0 16764.0 16740.0 19441.0 19441.0 19441.0
35 35.0 35.0 35.0 17500.0 17500.0 17500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.5507500000000001 0.5606 0.5409 0.0 0.0 0.0 0.0926 0.096 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.394 -1.0 -8.4054 2784.5 2972.0 2597.0 478.5 479.0 478.0 16178.0 16366.0 15990.0 19441.0 19441.0 19441.0
36 36.0 36.0 36.0 18000.0 18000.0 18000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.52 0.5374 0.5026 0.0 0.0 0.0 0.0926 0.096 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.394 -1.0 -8.4054 3415.0 3462.0 3368.0 478.5 479.0 478.0 15547.5 15594.0 15501.0 19441.0 19441.0 19441.0
37 37.0 37.0 37.0 18500.0 18500.0 18500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.48944999999999994 0.5044 0.4745 0.0 0.0 0.0 0.0926 0.096 0.0892 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.394 -1.0 -8.4054 4017.5 4038.0 3997.0 478.5 479.0 478.0 14945.0 14965.0 14925.0 19441.0 19441.0 19441.0
38 38.0 38.0 38.0 19000.0 19000.0 19000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.4625 0.4736 0.4514 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 4542.0 4613.0 4471.0 478.5 479.0 478.0 14420.5 14492.0 14349.0 19441.0 19441.0 19441.0
39 39.0 39.0 39.0 19500.0 19500.0 19500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.4304 0.4446 0.4162 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 5247.5 5368.0 5127.0 478.5 479.0 478.0 13715.0 13835.0 13595.0 19441.0 19441.0 19441.0
40 40.0 40.0 40.0 20000.0 20000.0 20000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.39980000000000004 0.4116 0.388 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 6136.0 6148.0 6124.0 479.0 479.0 479.0 12826.0 12838.0 12814.0 19441.0 19441.0 19441.0
41 41.0 41.0 41.0 20500.0 20500.0 20500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.3679 0.3725 0.3633 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 7131.0 7175.0 7087.0 479.0 479.0 479.0 11831.0 11875.0 11787.0 19441.0 19441.0 19441.0
42 42.0 42.0 42.0 21000.0 21000.0 21000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.3406 0.3447 0.3365 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 7930.5 8098.0 7763.0 479.0 479.0 479.0 11031.5 11199.0 10864.0 19441.0 19441.0 19441.0
43 43.0 43.0 43.0 21500.0 21500.0 21500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.30725 0.3083 0.3062 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 8920.5 8943.0 8898.0 479.0 479.0 479.0 10041.5 10064.0 10019.0 19441.0 19441.0 19441.0
44 44.0 44.0 44.0 22000.0 22000.0 22000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.2774 0.2779 0.2769 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 9801.0 9834.0 9768.0 479.0 479.0 479.0 9161.0 9194.0 9128.0 19441.0 19441.0 19441.0
45 45.0 45.0 45.0 22500.0 22500.0 22500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.244 0.2494 0.2386 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 10922.5 11374.0 10471.0 479.0 479.0 479.0 8039.5 8491.0 7588.0 19441.0 19441.0 19441.0
46 46.0 46.0 46.0 23000.0 23000.0 23000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.19974999999999998 0.2017 0.1978 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 12413.5 12624.0 12203.0 479.0 479.0 479.0 6548.5 6759.0 6338.0 19441.0 19441.0 19441.0
47 47.0 47.0 47.0 23500.0 23500.0 23500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.1677 0.1735 0.1619 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 13471.0 13818.0 13124.0 479.0 479.0 479.0 5491.0 5838.0 5144.0 19441.0 19441.0 19441.0
48 48.0 48.0 48.0 24000.0 24000.0 24000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.13069999999999998 0.1367 0.1247 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 14734.0 15173.0 14295.0 479.0 479.0 479.0 4228.0 4667.0 3789.0 19441.0 19441.0 19441.0
49 49.0 49.0 49.0 24500.0 24500.0 24500.0 0.0 0.0 0.0 1.0 1.0 1.0 0.09029999999999999 0.0909 0.0897 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 16098.5 16379.0 15818.0 479.0 479.0 479.0 2863.5 3144.0 2583.0 19441.0 19441.0 19441.0
50 50.0 50.0 50.0 25000.0 25000.0 25000.0 0.0 0.0 0.0 1.0 1.0 1.0 0.05215 0.0524 0.0519 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -100.0 -1.0 -100.0 -8.4054 -1.0 -8.4054 17443.0 17625.0 17261.0 479.0 479.0 479.0 1519.0 1701.0 1337.0 19441.0 19441.0 19441.0
51 51.0 51.0 51.0 25500.0 25500.0 25500.0 0.0 0.0 0.0 0.9963500000000001 1.0 0.9927 0.01805 0.0218 0.0143 0.0 0.0 0.0 0.096 0.096 0.096 0.0137 0.0137 0.0137 -99.61275 -1.0 -100.0 -8.4054 -1.0 -8.4054 18839.0 18939.0 18739.0 479.0 479.0 479.0 123.0 223.0 23.0 19441.0 19441.0 19441.0


==> figures/UAV_safety/data/noise05_random_testing.csv <==
iteration tests_avg tests_max tests_min proven_failure_avg proven_failure_max proven_failure_min iteration
0 500.6666666666667 502.0 500.0 1.3333333333333333 4.0 0.0 0.0
1 1002.6666666666666 1004.0 1002.0 2.6666666666666665 5.0 1.0 1.0
2 1503.0 1505.0 1502.0 6.333333333333333 10.0 4.0 2.0
3 2004.0 2006.0 2002.0 9.0 11.0 7.0 3.0
4 2504.3333333333335 2506.0 2503.0 12.0 17.0 8.0 4.0
5 3006.0 3008.0 3004.0 14.333333333333334 19.0 10.0 5.0
6 3506.6666666666665 3509.0 3504.0 17.333333333333332 24.0 10.0 6.0
7 4007.0 4009.0 4004.0 19.666666666666668 24.0 14.0 7.0
8 4508.333333333333 4511.0 4504.0 22.666666666666668 28.0 18.0 8.0
9 5008.333333333333 5011.0 5004.0 24.666666666666668 31.0 20.0 9.0
10 5509.333333333333 5512.0 5505.0 28.0 36.0 23.0 10.0
11 6009.666666666667 6012.0 6005.0 31.333333333333332 42.0 24.0 11.0
12 6511.0 6514.0 6507.0 32.0 42.0 25.0 12.0
13 7012.0 7016.0 7008.0 33.666666666666664 45.0 26.0 13.0
14 7513.0 7517.0 7509.0 35.333333333333336 48.0 26.0 14.0
15 8014.0 8018.0 8011.0 38.666666666666664 52.0 28.0 15.0
16 8515.0 8520.0 8512.0 41.666666666666664 54.0 34.0 16.0
17 9015.666666666666 9021.0 9012.0 44.333333333333336 56.0 36.0 17.0
18 9516.333333333334 9522.0 9512.0 46.0 57.0 37.0 18.0
19 10016.333333333334 10022.0 10012.0 47.666666666666664 58.0 38.0 19.0
20 10517.333333333334 10524.0 10513.0 49.333333333333336 59.0 40.0 20.0
21 11017.666666666666 11024.0 11013.0 52.333333333333336 64.0 42.0 21.0
22 11518.0 11525.0 11513.0 55.666666666666664 66.0 49.0 22.0
23 12019.666666666666 12026.0 12015.0 57.666666666666664 69.0 51.0 23.0
24 12519.666666666666 12526.0 12515.0 60.666666666666664 71.0 54.0 24.0
25 13020.333333333334 13026.0 13015.0 64.0 74.0 56.0 25.0
26 13520.666666666666 13526.0 13515.0 66.66666666666667 74.0 63.0 26.0
27 14021.333333333334 14027.0 14016.0 69.66666666666667 79.0 65.0 27.0
28 14522.666666666666 14529.0 14516.0 71.66666666666667 81.0 66.0 28.0
29 15023.0 15030.0 15016.0 75.66666666666667 84.0 71.0 29.0
30 15524.666666666666 15531.0 15518.0 78.0 84.0 75.0 30.0
31 16026.0 16033.0 16020.0 79.33333333333333 85.0 76.0 31.0
32 16527.666666666668 16534.0 16522.0 81.66666666666667 89.0 76.0 32.0
33 17029.0 17035.0 17024.0 83.66666666666667 91.0 78.0 33.0
34 17530.0 17537.0 17524.0 86.66666666666667 94.0 81.0 34.0
35 18030.666666666668 18038.0 18024.0 91.0 98.0 83.0 35.0
36 18531.0 18539.0 18524.0 92.66666666666667 98.0 85.0 36.0
37 19032.0 19041.0 19025.0 95.0 98.0 89.0 37.0
38 19533.0 19541.0 19526.0 99.0 103.0 92.0 38.0
39 20034.0 20043.0 20027.0 100.66666666666667 104.0 96.0 39.0
40 20535.666666666668 20544.0 20529.0 104.33333333333333 108.0 99.0 40.0
41 21037.333333333332 21046.0 21031.0 105.0 109.0 99.0 41.0
42 21539.0 21548.0 21532.0 109.66666666666667 114.0 105.0 42.0
43 22040.666666666668 22050.0 22034.0 110.66666666666667 115.0 107.0 43.0
44 22542.0 22552.0 22535.0 112.66666666666667 117.0 110.0 44.0
45 23043.333333333332 23053.0 23036.0 114.0 118.0 112.0 45.0
46 23544.333333333332 23555.0 23537.0 115.66666666666667 119.0 113.0 46.0
47 24045.333333333332 24056.0 24038.0 118.0 122.0 116.0 47.0
48 24546.666666666668 24557.0 24539.0 122.0 127.0 119.0 48.0
49 25047.333333333332 25058.0 25040.0 124.33333333333333 131.0 120.0 49.0
50 25547.666666666668 25558.0 25540.0 127.0 133.0 122.0 50.0
51 26048.333333333332 26058.0 26041.0 128.66666666666666 134.0 123.0 51.0
52 26548.666666666668 26558.0 26542.0 132.0 138.0 126.0 52.0
53 27049.666666666668 27059.0 27042.0 134.0 141.0 128.0 53.0
54 27550.666666666668 27561.0 27542.0 136.0 142.0 130.0 54.0
55 28052.0 28063.0 28042.0 138.33333333333334 146.0 132.0 55.0
56 28552.666666666668 28564.0 28542.0 142.0 150.0 135.0 56.0
57 29054.0 29064.0 29044.0 145.33333333333334 153.0 137.0 57.0
58 29555.333333333332 29566.0 29546.0 147.0 155.0 139.0 58.0
59 30056.0 30066.0 30047.0 148.66666666666666 157.0 141.0 59.0
60 30557.333333333332 30568.0 30549.0 151.66666666666666 160.0 144.0 60.0
61 31058.333333333332 31069.0 31049.0 154.33333333333334 165.0 147.0 61.0
62 31559.333333333332 31569.0 31550.0 156.33333333333334 168.0 149.0 62.0
63 32060.666666666668 32071.0 32051.0 159.33333333333334 170.0 152.0 63.0
64 32561.333333333332 32573.0 32551.0 161.66666666666666 173.0 154.0 64.0
65 33062.333333333336 33074.0 33052.0 163.33333333333334 176.0 154.0 65.0
66 33563.333333333336 33575.0 33552.0 164.33333333333334 178.0 154.0 66.0
67 34063.666666666664 34076.0 34052.0 167.0 180.0 156.0 67.0
68 34565.0 34578.0 34554.0 168.33333333333334 180.0 159.0 68.0
69 35065.0 35078.0 35054.0 172.0 187.0 160.0 69.0
70 35566.0 35578.0 35556.0 174.33333333333334 192.0 160.0 70.0
71 36066.666666666664 36079.0 36057.0 177.33333333333334 197.0 163.0 71.0
72 36568.0 36579.0 36559.0 179.66666666666666 198.0 166.0 72.0
73 37068.666666666664 37080.0 37059.0 181.66666666666666 200.0 167.0 73.0
74 37569.333333333336 37581.0 37560.0 183.33333333333334 202.0 170.0 74.0
75 38070.0 38082.0 38060.0 185.0 203.0 172.0 75.0
76 38571.0 38583.0 38560.0 186.66666666666666 205.0 174.0 76.0
77 39072.333333333336 39083.0 39062.0 188.0 208.0 175.0 77.0
78 39573.666666666664 39583.0 39564.0 190.33333333333334 209.0 179.0 78.0
79 40074.666666666664 40084.0 40064.0 191.0 209.0 181.0 79.0
80 40576.0 40586.0 40566.0 193.33333333333334 211.0 184.0 80.0
81 41077.0 41086.0 41068.0 196.33333333333334 214.0 187.0 81.0
82 41577.333333333336 41587.0 41568.0 198.0 215.0 189.0 82.0
83 42079.333333333336 42089.0 42070.0 199.33333333333334 218.0 189.0 83.0
84 42580.666666666664 42591.0 42572.0 201.33333333333334 220.0 190.0 84.0
85 43081.0 43091.0 43072.0 201.66666666666666 220.0 191.0 85.0
86 43581.333333333336 43591.0 43573.0 204.0 224.0 193.0 86.0
87 44083.0 44093.0 44074.0 206.0 225.0 194.0 87.0
88 44583.333333333336 44594.0 44574.0 208.0 228.0 196.0 88.0
89 45084.0 45094.0 45075.0 210.0 230.0 196.0 89.0
90 45584.666666666664 45594.0 45576.0 212.66666666666666 232.0 199.0 90.0
91 46084.666666666664 46094.0 46076.0 216.33333333333334 236.0 202.0 91.0
92 46586.666666666664 46596.0 46578.0 218.66666666666666 239.0 205.0 92.0
93 47087.0 47096.0 47079.0 222.0 242.0 212.0 93.0
94 47588.666666666664 47598.0 47580.0 224.66666666666666 248.0 213.0 94.0
95 48090.0 48100.0 48080.0 226.33333333333334 248.0 215.0 95.0
96 48590.666666666664 48601.0 48581.0 229.0 249.0 217.0 96.0
97 49092.0 49103.0 49081.0 231.0 252.0 218.0 97.0
98 49593.333333333336 49604.0 49582.0 234.0 256.0 223.0 98.0
99 50001.333333333336 50002.0 50001.0 236.66666666666666 261.0 223.0 99.0


==> figures/UAV_safety/data/noise05_testing.csv <==
iteration tests a b c d e f g h proven_good proven_failure undecided_states sum
000	0	0.0000 1.0000 0.9887 0.0000 0.0889 0.0136 -100.0000 -7.8873 	1	478	18962	19441
001	500	0.0000 1.0000 0.9881 0.0000 0.0889 0.0136 -100.0000 -7.8873 	1	478	18962	19441
002	1000	0.0000 1.0000 0.9873 0.0000 0.0889 0.0136 -100.0000 -7.8873 	1	478	18962	19441
003	1500	0.0000 1.0000 0.9840 0.0000 0.0889 0.0136 -100.0000 -7.8873 	7	478	18956	19441
004	2000	0.0000 1.0000 0.9779 0.0000 0.0889 0.0136 -100.0000 -7.8873 	7	478	18956	19441
005	2500	0.0000 1.0000 0.9757 0.0000 0.0889 0.0136 -100.0000 -7.8873 	7	478	18956	19441
006	3000	0.0000 1.0000 0.9698 0.0000 0.0889 0.0136 -100.0000 -7.8873 	7	478	18956	19441
007	3500	0.0000 1.0000 0.9590 0.0000 0.0889 0.0136 -100.0000 -7.8873 	7	478	18956	19441
008	4000	0.0000 1.0000 0.9538 0.0000 0.0889 0.0136 -100.0000 -7.8873 	7	478	18956	19441
009	4500	0.0000 1.0000 0.9397 0.0000 0.0889 0.0136 -100.0000 -7.8873 	7	479	18955	19441
010	5000	0.0000 1.0000 0.9255 0.0000 0.0889 0.0136 -100.0000 -7.8873 	19	479	18943	19441
011	5500	0.0000 1.0000 0.8956 0.0000 0.0889 0.0136 -100.0000 -7.8873 	123	479	18839	19441
012	6000	0.0000 1.0000 0.8689 0.0000 0.0889 0.0136 -100.0000 -7.8873 	275	479	18687	19441
013	6500	0.0000 1.0000 0.8481 0.0000 0.0889 0.0136 -100.0000 -7.8873 	345	479	18617	19441
014	7000	0.0000 1.0000 0.8122 0.0000 0.0889 0.0136 -100.0000 -7.8873 	453	479	18509	19441
015	7500	0.0000 1.0000 0.7754 0.0000 0.0889 0.0136 -100.0000 -7.8873 	547	479	18415	19441
016	8000	0.0000 1.0000 0.7113 0.0000 0.0889 0.0136 -100.0000 -7.8873 	1435	479	17527	19441
017	8500	0.0000 1.0000 0.6653 0.0000 0.0889 0.0136 -100.0000 -7.8873 	1939	479	17023	19441
018	9000	0.0000 1.0000 0.5910 0.0000 0.0889 0.0136 -99.6931 -7.8873 	2348	479	16614	19441
019	9500	0.0000 1.0000 0.3863 0.0000 0.0889 0.0136 -99.6931 -7.8873 	3429	479	15533	19441
020	10000	0.0000 0.2072 0.1060 0.0000 0.0957 0.0136 -13.0807 -8.3826 	4083	479	14879	19441
021	10500	0.0000 0.2072 0.1018 0.0000 0.0957 0.0136 -13.0807 -8.3826 	4325	479	14637	19441
022	11000	0.0000 0.2072 0.0963 0.0000 0.0957 0.0136 -12.8211 -8.3826 	4857	479	14105	19441
023	11500	0.0000 0.2072 0.0894 0.0000 0.0957 0.0136 -12.8211 -8.3826 	5331	479	13631	19441
024	12000	0.0000 0.2042 0.0812 0.0000 0.0957 0.0137 -12.8211 -8.3826 	6995	479	11967	19441
025	12500	0.0000 0.1829 0.0755 0.0000 0.0957 0.0137 -12.8211 -8.3826 	7800	479	11162	19441
026	13000	0.0000 0.1829 0.0690 0.0000 0.0957 0.0137 -12.8211 -8.3826 	8819	479	10143	19441
027	13500	0.0000 0.1829 0.0603 0.0000 0.0957 0.0137 -12.8211 -8.3826 	10156	479	8806	19441
028	14000	0.0000 0.1624 0.0544 0.0000 0.0959 0.0137 -11.0302 -8.3826 	10426	479	8536	19441
029	14500	0.0000 0.1624 0.0472 0.0000 0.0959 0.0137 -11.0189 -8.3826 	11673	479	7289	19441
030	15000	0.0000 0.1624 0.0403 0.0000 0.0959 0.0137 -10.5090 -8.3826 	12771	479	6191	19441
031	15500	0.0000 0.1580 0.0356 0.0000 0.0959 0.0137 -10.4862 -8.3826 	13879	479	5083	19441
032	16000	0.0000 0.1580 0.0328 0.0000 0.0960 0.0137 -10.4862 -8.4054 	14414	479	4548	19441
033	16500	0.0000 0.1323 0.0277 0.0000 0.0960 0.0137 -8.4898 -8.4054 	15424	479	3538	19441
034	17000	0.0000 0.1305 0.0225 0.0000 0.0960 0.0137 -8.4898 -8.4054 	16651	479	2311	19441
035	17500	0.0000 0.0960 0.0144 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18714	479	248	19441
036	18000	0.0000 0.0960 0.0142 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18787	479	175	19441
037	18500	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
038	19000	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
039	19500	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
040	20000	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
041	20500	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
042	21000	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
043	21500	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
044	22000	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
045	22500	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
046	23000	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
047	23500	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
048	24000	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
049	24500	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441
050	25000	0.0000 0.0960 0.0140 0.0000 0.0960 0.0137 -8.4054 -8.4054 	18835	479	127	19441


==> figures/UAV_safety/data/noise075_ablation_testing.csv <==
iteration tests_avg tests_max tests_min a_avg a_max a_min b_avg b_max b_min c_avg c_max c_min d_avg d_max d_min e_avg e_max e_min f_avg f_max f_min g_avg g_max g_min h_avg h_max h_min proven_good_avg proven_good_max proven_good_min proven_failure_avg proven_failure_max proven_failure_min undecided_states_avg undecided_states_max undecided_states_min sum_avg sum_max sum_min foo
0 0 0 0 0 0 0 1 1 1 0.9876 0.9876 0.9876 0 0 0 0.2693 0.2693 0.2693 0.0321 0.0321 0.0321 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 0
1 500 500 500 0 0 0 1 1 1 0.9865 0.9867 0.9864 0 0 0 0.2693 0.2693 0.2693 0.032166666666667 0.0322 0.0321 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 1
2 1000 1000 1000 0 0 0 1 1 1 0.985 0.9851 0.9849 0 0 0 0.2693 0.2693 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 2
3 1500 1500 1500 0 0 0 1 1 1 0.982733333333333 0.9831 0.9825 0 0 0 0.2693 0.2693 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 3
4 2000 2000 2000 0 0 0 1 1 1 0.980066666666666 0.9804 0.9798 0 0 0 0.2693 0.2693 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4156 4166 4151 15284 15289 15274 19441 19441 19441 4
5 2500 2500 2500 0 0 0 1 1 1 0.976933333333333 0.9773 0.9763 0 0 0 0.2693 0.2693 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4156 4166 4151 15284 15289 15274 19441 19441 19441 5
6 3000 3000 3000 0 0 0 1 1 1 0.973 0.9735 0.9722 0 0 0 0.2693 0.2693 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4156 4166 4151 15284 15289 15274 19441 19441 19441 6
7 3500 3500 3500 0 0 0 1 1 1 0.968833333333333 0.9697 0.9677 0 0 0 0.2693 0.2693 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4156 4166 4151 15284 15289 15274 19441 19441 19441 7
8 4000 4000 4000 0 0 0 1 1 1 0.963866666666667 0.965 0.9623 0 0 0 0.2693 0.2693 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4156 4166 4151 15284 15289 15274 19441 19441 19441 8
9 4500 4500 4500 0 0 0 1 1 1 0.9581 0.9598 0.9566 0 0 0 0.2693 0.2693 0.2693 0.032233333333333 0.0323 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4161 4166 4151 15279 15289 15274 19441 19441 19441 9
10 5000 5000 5000 0 0 0 1 1 1 0.9518 0.9529 0.9506 0 0 0 0.2693 0.2693 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4161 4166 4151 15279 15289 15274 19441 19441 19441 10
11 5500 5500 5500 0 0 0 1 1 1 0.944266666666667 0.9446 0.9439 0 0 0 0.2693 0.2693 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4161 4166 4151 15279 15289 15274 19441 19441 19441 11
12 6000 6000 6000 0 0 0 1 1 1 0.937366666666667 0.9386 0.9365 0 0 0 0.269333333333333 0.2694 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1.33333333333333 2 1 4161 4166 4151 15278.6666666667 15289 15273 19441 19441 19441 12
13 6500 6500 6500 0 0 0 1 1 1 0.927433333333333 0.9287 0.9265 0 0 0 0.269333333333333 0.2694 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 2.33333333333333 5 1 4161 4166 4151 15277.6666666667 15289 15270 19441 19441 19441 13
14 7000 7000 7000 0 0 0 1 1 1 0.917933333333333 0.9198 0.9163 0 0 0 0.269333333333333 0.2694 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 3.33333333333333 8 1 4161 4166 4151 15276.6666666667 15289 15267 19441 19441 19441 14
15 7500 7500 7500 0 0 0 1 1 1 0.905966666666667 0.9083 0.9019 0 0 0 0.269333333333333 0.2694 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 3.66666666666667 9 1 4161 4166 4151 15276.3333333333 15289 15266 19441 19441 19441 15
16 8000 8000 8000 0 0 0 1 1 1 0.8948 0.8982 0.8907 0 0 0 0.269333333333333 0.2694 0.2693 0.032333333333333 0.0324 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 3.66666666666667 9 1 4161 4166 4151 15276.3333333333 15289 15266 19441 19441 19441 16
17 8500 8500 8500 0 0 0 1 1 1 0.882733333333333 0.8854 0.8788 0 0 0 0.269333333333333 0.2694 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 8.66666666666667 16 1 4161 4166 4151 15271.3333333333 15289 15259 19441 19441 19441 17
18 9000 9000 9000 0 0 0 1 1 1 0.871766666666667 0.8753 0.8676 0 0 0 0.269366666666667 0.2694 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 9 17 1 4161 4166 4151 15271 15289 15258 19441 19441 19441 18
19 9500 9500 9500 0 0 0 1 1 1 0.859033333333333 0.8631 0.8529 0 0 0 0.269366666666667 0.2694 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 17.3333333333333 31 10 4166 4166 4166 15257.6666666667 15265 15244 19441 19441 19441 19
20 10000 10000 10000 0 0 0 1 1 1 0.847166666666667 0.8526 0.8402 0 0 0 0.269366666666667 0.2694 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 19 34 11 4166 4166 4166 15256 15264 15241 19441 19441 19441 20
21 10500 10500 10500 0 0 0 1 1 1 0.831133333333333 0.8339 0.8256 0 0 0 0.269366666666667 0.2694 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 27.6666666666667 45 11 4166 4166 4166 15247.3333333333 15264 15230 19441 19441 19441 21
22 11000 11000 11000 0 0 0 1 1 1 0.8154 0.8187 0.8089 0 0 0 0.269366666666667 0.2694 0.2693 0.032433333333333 0.0325 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 28.3333333333333 47 11 4166 4166 4166 15246.6666666667 15264 15228 19441 19441 19441 22
23 11500 11500 11500 0 0 0 1 1 1 0.7977 0.8021 0.79 0 0 0 0.269366666666667 0.2694 0.2693 0.032466666666667 0.0325 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 32 53 16 4166 4166 4166 15243 15259 15222 19441 19441 19441 23
24 12000 12000 12000 0 0 0 1 1 1 0.780633333333333 0.7865 0.772 0 0 0 0.269366666666667 0.2694 0.2693 0.0325 0.0325 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 46 63 35 4166 4166 4166 15229 15240 15212 19441 19441 19441 24
25 12500 12500 12500 0 0 0 1 1 1 0.763366666666667 0.77 0.7564 0 0 0 0.269366666666667 0.2694 0.2693 0.0325 0.0325 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 47.6666666666667 65 36 4166 4166 4166 15227.3333333333 15239 15210 19441 19441 19441 25
26 13000 13000 13000 0 0 0 1 1 1 0.743966666666667 0.7522 0.7349 0 0 0 0.269366666666667 0.2694 0.2693 0.0325 0.0325 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 54 75 43 4166 4166 4166 15221 15232 15200 19441 19441 19441 26
27 13500 13500 13500 0 0 0 1 1 1 0.7245 0.7308 0.717 0 0 0 0.269366666666667 0.2694 0.2693 0.0325 0.0325 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 56.6666666666667 82 43 4166 4166 4166 15218.3333333333 15232 15193 19441 19441 19441 27
28 14000 14000 14000 0 0 0 1 1 1 0.706533333333333 0.7112 0.7002 0 0 0 0.269366666666667 0.2694 0.2693 0.032533333333333 0.0326 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 64.6666666666667 102 45 4166 4166 4166 15210.3333333333 15230 15173 19441 19441 19441 28
29 14500 14500 14500 0 0 0 1 1 1 0.679366666666667 0.6832 0.673 0 0 0 0.269366666666667 0.2694 0.2693 0.0326 0.0326 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 87.3333333333333 131 49 4166 4166 4166 15187.6666666667 15226 15144 19441 19441 19441 29
30 15000 15000 15000 0 0 0 1 1 1 0.654566666666667 0.659 0.6467 0 0 0 0.269366666666667 0.2694 0.2693 0.0326 0.0326 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 115.333333333333 148 56 4166 4166 4166 15159.6666666667 15219 15127 19441 19441 19441 30
31 15500 15500 15500 0 0 0 1 1 1 0.6334 0.6397 0.6231 0 0 0 0.269466666666667 0.2696 0.2694 0.0326 0.0326 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 144 225 58 4166 4166 4166 15131 15217 15050 19441 19441 19441 31
32 16000 16000 16000 0 0 0 1 1 1 0.6106 0.6196 0.6005 0 0 0 0.269466666666667 0.2696 0.2694 0.032633333333333 0.0327 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 182 278 85 4166 4166 4166 15093 15190 14997 19441 19441 19441 32
33 16500 16500 16500 0 0 0 1 1 1 0.585233333333333 0.5943 0.5799 0 0 0 0.269533333333333 0.2696 0.2694 0.032633333333333 0.0327 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 231.666666666667 344 148 4166 4166 4166 15043.3333333333 15127 14931 19441 19441 19441 33
34 17000 17000 17000 0 0 0 1 1 1 0.5592 0.5661 0.5544 0 0 0 0.269533333333333 0.2696 0.2694 0.032633333333333 0.0327 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 332 523 209 4166 4166 4166 14943 15066 14752 19441 19441 19441 34
35 17500 17500 17500 0 0 0 1 1 1 0.5333 0.5476 0.5253 0 0 0 0.269533333333333 0.2696 0.2694 0.0327 0.0327 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 384.666666666667 532 308 4166 4166 4166 14890.3333333333 14967 14743 19441 19441 19441 35
36 18000 18000 18000 0 0 0 1 1 1 0.5042 0.5237 0.4889 0 0 0 0.269533333333333 0.2696 0.2694 0.0327 0.0327 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 490.666666666667 555 412 4166 4166 4166 14784.3333333333 14863 14720 19441 19441 19441 36
37 18500 18500 18500 0 0 0 1 1 1 0.476133333333333 0.4948 0.4601 0 0 0 0.269533333333333 0.2696 0.2694 0.0327 0.0327 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 645.333333333333 692 615 4166 4166 4166 14629.6666666667 14660 14583 19441 19441 19441 37
38 19000 19000 19000 0 0 0 1 1 1 0.449866666666667 0.4708 0.4341 0 0 0 0.269533333333333 0.2696 0.2694 0.032766666666667 0.0328 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 740.333333333333 814 678 4166 4166 4166 14534.6666666667 14597 14461 19441 19441 19441 38
39 19500 19500 19500 0 0 0 1 1 1 0.4211 0.4367 0.4089 0 0 0 0.269533333333333 0.2696 0.2694 0.032766666666667 0.0328 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 963.666666666667 1049 888 4166 4166 4166 14311.3333333333 14387 14226 19441 19441 19441 39
40 20000 20000 20000 0 0 0 1 1 1 0.391533333333333 0.4004 0.3828 0 0 0 0.269533333333333 0.2696 0.2694 0.0328 0.0328 0.0328 -100 -1 -100 -21.4668 -1 -21.4668 1247.33333333333 1291 1219 4166 4166 4166 14027.6666666667 14056 13984 19441 19441 19441 40
41 20500 20500 20500 0 0 0 1 1 1 0.361766666666667 0.3689 0.3545 0 0 0 0.269533333333333 0.2696 0.2694 0.0328 0.0328 0.0328 -100 -1 -100 -21.4668 -1 -21.4668 1626.66666666667 1892 1406 4166 4166 4166 13648.3333333333 13869 13383 19441 19441 19441 41
42 21000 21000 21000 0 0 0 1 1 1 0.327266666666667 0.3404 0.311 0 0 0 0.269533333333333 0.2696 0.2694 0.032833333333333 0.0329 0.0328 -100 -1 -100 -21.4668 -1 -21.4668 2247 2517 1953 4166 4166 4166 13028 13322 12758 19441 19441 19441 42
43 21500 21500 21500 0 0 0 1 1 1 0.2954 0.3087 0.2845 0 0 0 0.269533333333333 0.2696 0.2694 0.032866666666667 0.0329 0.0328 -100 -1 -100 -21.4668 -1 -21.4668 3090 3433 2433 4166 4166 4166 12185 12842 11842 19441 19441 19441 43
44 22000 22000 22000 0 0 0 1 1 1 0.2611 0.2732 0.247 0 0 0 0.2696 0.2696 0.2696 0.0329 0.0329 0.0329 -100 -1 -100 -21.4668 -1 -21.4668 3831 4458 3028 4166 4166 4166 11444 12247 10817 19441 19441 19441 44
45 22500 22500 22500 0 0 0 1 1 1 0.226233333333333 0.2377 0.2111 0 0 0 0.2696 0.2696 0.2696 0.0329 0.0329 0.0329 -100 -1 -100 -21.4668 -1 -21.4668 4936.66666666667 5808 3772 4166 4166 4166 10338.3333333333 11503 9467 19441 19441 19441 45
46 23000 23000 23000 0 0 0 1 1 1 0.192133333333333 0.208 0.1802 0 0 0 0.2696 0.2696 0.2696 0.032933333333333 0.033 0.0329 -100 -1 -100 -21.4668 -1 -21.4668 6112 7091 4631 4166 4166 4166 9163 10644 8184 19441 19441 19441 46
47 23500 23500 23500 0 0 0 1 1 1 0.156633333333333 0.1676 0.1464 0 0 0 0.2696 0.2696 0.2696 0.033 0.033 0.033 -100 -1 -100 -21.4668 -1 -21.4668 7478.66666666667 8289 6540 4166 4166 4166 7796.33333333333 8735 6986 19441 19441 19441 47
48 24000 24000 24000 0 0 0 1 1 1 0.1275 0.1364 0.1182 0 0 0 0.2696 0.2696 0.2696 0.033 0.033 0.033 -100 -1 -100 -21.4668 -1 -21.4668 8747.33333333333 9770 7631 4166 4166 4166 6527.66666666667 7644 5505 19441 19441 19441 48
49 24500 24500 24500 0 0 0 1 1 1 0.0967 0.1009 0.0916 0 0 0 0.2696 0.2696 0.2696 0.033066666666667 0.0331 0.033 -100 -1 -100 -21.4668 -1 -21.4668 10651.6666666667 11132 10283 4166 4166 4166 4623.33333333333 4992 4143 19441 19441 19441 49
50 25000 25000 25000 0 0 0 1 1 1 0.067266666666667 0.0717 0.0643 0 0 0 0.2696 0.2696 0.2696 0.0331 0.0331 0.0331 -100 -1 -100 -21.4668 -1 -21.4668 12485 12597 12314 4166 4166 4166 2790 2961 2678 19441 19441 19441 50
51 25500 25500 25500 0 0 0 0.989366666666667 1 0.9826 0.033833333333333 0.0341 0.0337 0 0 0 0.2696 0.2696 0.2696 0.0331 0.0331 0.0331 -98.8424666666667 -1 -100 -21.4668 -1 -21.4668 15236.6666666667 15259 15211 4166 4166 4166 38.3333333333333 64 16 19441 19441 19441 51


==> figures/UAV_safety/data/noise075_random_testing.csv <==
iteration tests_avg tests_max tests_min proven_failure_avg proven_failure_max proven_failure_min iteration
0 501.6666666666667 502.0 501.0 5.0 8.0 3.0 0.0
1 1001.6666666666666 1002.0 1001.0 12.0 17.0 9.0 1.0
2 1501.6666666666667 1502.0 1501.0 17.333333333333332 27.0 12.0 2.0
3 2002.6666666666667 2004.0 2001.0 23.666666666666668 32.0 17.0 3.0
4 2503.0 2504.0 2502.0 28.333333333333332 36.0 22.0 4.0
5 3004.3333333333335 3006.0 3003.0 33.666666666666664 40.0 28.0 5.0
6 3505.0 3506.0 3503.0 40.0 49.0 34.0 6.0
7 4005.3333333333335 4006.0 4004.0 48.333333333333336 60.0 40.0 7.0
8 4505.333333333333 4506.0 4504.0 53.0 65.0 41.0 8.0
9 5006.0 5007.0 5005.0 60.333333333333336 71.0 48.0 9.0
10 5506.333333333333 5507.0 5506.0 66.33333333333333 79.0 50.0 10.0
11 6007.666666666667 6008.0 6007.0 72.0 81.0 60.0 11.0
12 6508.666666666667 6509.0 6508.0 79.0 89.0 66.0 12.0
13 7009.666666666667 7011.0 7008.0 85.66666666666667 98.0 70.0 13.0
14 7509.666666666667 7511.0 7508.0 92.0 102.0 76.0 14.0
15 8010.333333333333 8012.0 8009.0 96.66666666666667 106.0 82.0 15.0
16 8512.0 8514.0 8510.0 104.66666666666667 115.0 91.0 16.0
17 9012.666666666666 9015.0 9011.0 111.0 119.0 97.0 17.0
18 9514.0 9517.0 9512.0 117.33333333333333 124.0 104.0 18.0
19 10015.0 10017.0 10014.0 121.66666666666667 129.0 107.0 19.0
20 10516.333333333334 10518.0 10515.0 129.33333333333334 141.0 113.0 20.0
21 11017.0 11019.0 11016.0 134.66666666666666 151.0 115.0 21.0
22 11518.0 11520.0 11516.0 142.66666666666666 158.0 127.0 22.0
23 12018.666666666666 12020.0 12016.0 147.66666666666666 165.0 130.0 23.0
24 12519.333333333334 12520.0 12518.0 156.33333333333334 178.0 137.0 24.0
25 13020.333333333334 13022.0 13019.0 162.0 185.0 140.0 25.0
26 13521.333333333334 13522.0 13520.0 167.33333333333334 190.0 142.0 26.0
27 14022.333333333334 14024.0 14021.0 173.66666666666666 196.0 150.0 27.0
28 14523.666666666666 14524.0 14523.0 179.0 199.0 154.0 28.0
29 15025.0 15026.0 15024.0 185.0 203.0 160.0 29.0
30 15525.666666666666 15526.0 15525.0 191.0 211.0 163.0 30.0
31 16027.666666666666 16028.0 16027.0 198.66666666666666 218.0 173.0 31.0
32 16528.0 16529.0 16527.0 204.0 222.0 178.0 32.0
33 17029.0 17030.0 17027.0 211.33333333333334 231.0 182.0 33.0
34 17529.666666666668 17532.0 17527.0 217.33333333333334 234.0 190.0 34.0
35 18029.666666666668 18032.0 18027.0 222.33333333333334 237.0 199.0 35.0
36 18529.666666666668 18532.0 18527.0 229.33333333333334 244.0 207.0 36.0
37 19030.666666666668 19032.0 19028.0 235.66666666666666 253.0 213.0 37.0
38 19531.666666666668 19534.0 19529.0 241.33333333333334 257.0 220.0 38.0
39 20032.0 20034.0 20029.0 250.0 261.0 231.0 39.0
40 20532.666666666668 20535.0 20530.0 254.66666666666666 267.0 234.0 40.0
41 21033.666666666668 21037.0 21030.0 260.0 274.0 235.0 41.0
42 21534.0 21537.0 21531.0 265.6666666666667 279.0 240.0 42.0
43 22035.0 22037.0 22032.0 272.3333333333333 284.0 250.0 43.0
44 22536.333333333332 22539.0 22533.0 277.3333333333333 290.0 252.0 44.0
45 23037.0 23040.0 23033.0 280.3333333333333 294.0 255.0 45.0
46 23537.666666666668 23541.0 23533.0 286.3333333333333 300.0 262.0 46.0
47 24038.666666666668 24042.0 24033.0 292.6666666666667 307.0 266.0 47.0
48 24540.333333333332 24544.0 24535.0 299.6666666666667 315.0 273.0 48.0
49 25041.0 25045.0 25036.0 304.6666666666667 320.0 275.0 49.0
50 25542.666666666668 25547.0 25537.0 312.3333333333333 334.0 278.0 50.0
51 26042.666666666668 26047.0 26037.0 318.0 338.0 285.0 51.0
52 26543.666666666668 26548.0 26538.0 323.0 346.0 287.0 52.0
53 27045.333333333332 27050.0 27040.0 327.3333333333333 350.0 290.0 53.0
54 27546.333333333332 27550.0 27541.0 334.0 356.0 298.0 54.0
55 28047.333333333332 28051.0 28042.0 339.6666666666667 358.0 304.0 55.0
56 28548.666666666668 28552.0 28543.0 345.0 364.0 309.0 56.0
57 29049.666666666668 29054.0 29044.0 350.6666666666667 371.0 311.0 57.0
58 29550.666666666668 29555.0 29546.0 354.3333333333333 375.0 315.0 58.0
59 30052.333333333332 30056.0 30048.0 358.3333333333333 379.0 320.0 59.0
60 30552.666666666668 30556.0 30549.0 364.6666666666667 384.0 329.0 60.0
61 31054.0 31058.0 31050.0 369.0 390.0 331.0 61.0
62 31555.0 31559.0 31552.0 375.0 395.0 336.0 62.0
63 32055.666666666668 32059.0 32054.0 381.0 402.0 342.0 63.0
64 32557.0 32560.0 32555.0 386.6666666666667 408.0 348.0 64.0
65 33058.0 33060.0 33057.0 390.3333333333333 411.0 351.0 65.0
66 33560.0 33562.0 33559.0 395.0 416.0 356.0 66.0
67 34061.666666666664 34064.0 34060.0 401.6666666666667 421.0 366.0 67.0
68 34562.666666666664 34565.0 34561.0 408.0 427.0 371.0 68.0
69 35063.666666666664 35066.0 35061.0 413.3333333333333 435.0 374.0 69.0
70 35564.666666666664 35568.0 35562.0 418.3333333333333 440.0 380.0 70.0
71 36064.666666666664 36068.0 36062.0 424.3333333333333 445.0 384.0 71.0
72 36566.0 36570.0 36564.0 430.6666666666667 452.0 393.0 72.0
73 37067.333333333336 37070.0 37066.0 435.6666666666667 459.0 399.0 73.0
74 37568.333333333336 37571.0 37566.0 442.0 466.0 403.0 74.0
75 38068.666666666664 38071.0 38066.0 448.3333333333333 475.0 407.0 75.0
76 38569.333333333336 38571.0 38567.0 453.3333333333333 479.0 413.0 76.0
77 39070.333333333336 39071.0 39069.0 458.6666666666667 484.0 420.0 77.0
78 39571.333333333336 39572.0 39570.0 463.3333333333333 490.0 422.0 78.0
79 40072.333333333336 40074.0 40071.0 469.0 497.0 425.0 79.0
80 40573.0 40575.0 40572.0 475.3333333333333 504.0 430.0 80.0
81 41074.0 41076.0 41072.0 483.0 507.0 441.0 81.0
82 41575.0 41578.0 41573.0 490.6666666666667 519.0 447.0 82.0
83 42076.0 42078.0 42075.0 497.0 527.0 454.0 83.0
84 42576.0 42578.0 42575.0 506.0 534.0 462.0 84.0
85 43076.666666666664 43080.0 43075.0 512.6666666666666 539.0 468.0 85.0
86 43577.0 43580.0 43575.0 517.3333333333334 543.0 475.0 86.0
87 44077.0 44080.0 44075.0 523.6666666666666 552.0 478.0 87.0
88 44578.333333333336 44582.0 44576.0 529.6666666666666 558.0 486.0 88.0
89 45080.0 45084.0 45077.0 534.6666666666666 562.0 490.0 89.0
90 45580.666666666664 45584.0 45578.0 541.3333333333334 568.0 497.0 90.0
91 46081.0 46084.0 46079.0 547.3333333333334 571.0 508.0 91.0
92 46582.666666666664 46586.0 46580.0 554.3333333333334 582.0 515.0 92.0
93 47083.0 47086.0 47081.0 559.6666666666666 587.0 522.0 93.0
94 47584.0 47587.0 47582.0 565.0 589.0 529.0 94.0
95 48085.333333333336 48088.0 48084.0 573.0 599.0 537.0 95.0
96 48586.333333333336 48589.0 48584.0 577.3333333333334 604.0 542.0 96.0
97 49087.0 49089.0 49085.0 581.0 606.0 550.0 97.0
98 49587.666666666664 49591.0 49585.0 584.6666666666666 610.0 555.0 98.0
99 50001.333333333336 50002.0 50001.0 588.6666666666666 613.0 560.0 99.0


==> figures/UAV_safety/data/noise075_testing.csv <==
iteration tests a b c d e f g h proven_good proven_failure undecided_states sum
000	0	0.0000 1.0000 0.9876 0.0000 0.2693 0.0321 -100.0000 -21.4668 	1	4151	15289	19441
001	500	0.0000 1.0000 0.9834 0.0000 0.2693 0.0321 -100.0000 -21.4668 	1	4151	15289	19441
002	1000	0.0000 1.0000 0.9797 0.0000 0.2693 0.0321 -100.0000 -21.4668 	1	4151	15289	19441
003	1500	0.0000 1.0000 0.9731 0.0000 0.2693 0.0321 -100.0000 -21.4668 	1	4151	15289	19441
004	2000	0.0000 1.0000 0.9684 0.0000 0.2693 0.0322 -100.0000 -21.4668 	1	4151	15289	19441
005	2500	0.0000 1.0000 0.9610 0.0000 0.2693 0.0322 -100.0000 -21.4668 	1	4151	15289	19441
006	3000	0.0000 1.0000 0.9547 0.0000 0.2693 0.0322 -100.0000 -21.4668 	1	4151	15289	19441
007	3500	0.0000 1.0000 0.9446 0.0000 0.2693 0.0322 -100.0000 -21.4668 	1	4151	15289	19441
008	4000	0.0000 1.0000 0.9266 0.0000 0.2693 0.0323 -100.0000 -21.4668 	1	4151	15289	19441
009	4500	0.0000 1.0000 0.8985 0.0000 0.2693 0.0323 -100.0000 -21.4668 	1	4166	15274	19441
010	5000	0.0000 1.0000 0.8765 0.0000 0.2693 0.0323 -100.0000 -21.4668 	1	4166	15274	19441
011	5500	0.0000 1.0000 0.8440 0.0000 0.2693 0.0324 -100.0000 -21.4668 	1	4166	15274	19441
012	6000	0.0000 1.0000 0.8085 0.0000 0.2693 0.0324 -100.0000 -21.4668 	1	4166	15274	19441
013	6500	0.0000 1.0000 0.7787 0.0000 0.2693 0.0324 -100.0000 -21.4668 	41	4166	15234	19441
014	7000	0.0000 1.0000 0.7391 0.0000 0.2693 0.0324 -100.0000 -21.4668 	41	4166	15234	19441
015	7500	0.0000 1.0000 0.7129 0.0000 0.2693 0.0324 -100.0000 -21.4668 	46	4166	15229	19441
016	8000	0.0000 1.0000 0.6540 0.0000 0.2693 0.0325 -100.0000 -21.4668 	65	4166	15210	19441
017	8500	0.0000 1.0000 0.6061 0.0000 0.2693 0.0326 -100.0000 -21.4668 	81	4166	15194	19441
018	9000	0.0000 1.0000 0.5037 0.0000 0.2693 0.0326 -100.0000 -21.4668 	264	4166	15011	19441
019	9500	0.0000 0.9975 0.4122 0.0000 0.2693 0.0326 -98.3030 -21.4668 	449	4166	14826	19441
020	10000	0.0000 0.4832 0.2766 0.0000 0.2693 0.0326 -35.9987 -21.4668 	455	4166	14820	19441
021	10500	0.0000 0.4802 0.2603 0.0000 0.2693 0.0326 -34.9792 -21.4668 	543	4166	14732	19441
022	11000	0.0000 0.4684 0.2385 0.0000 0.2693 0.0326 -34.0792 -21.4668 	1418	4166	13857	19441
023	11500	0.0000 0.4684 0.2230 0.0000 0.2693 0.0326 -34.0792 -21.4668 	1990	4166	13285	19441
024	12000	0.0000 0.4662 0.2055 0.0000 0.2693 0.0327 -34.0792 -21.4668 	2116	4166	13159	19441
025	12500	0.0000 0.4410 0.1950 0.0000 0.2693 0.0327 -33.7472 -21.4668 	2364	4166	12911	19441
026	13000	0.0000 0.4410 0.1765 0.0000 0.2693 0.0327 -33.7472 -21.4668 	3917	4166	11358	19441
027	13500	0.0000 0.4410 0.1596 0.0000 0.2693 0.0327 -33.7472 -21.4668 	4741	4166	10534	19441
028	14000	0.0000 0.4410 0.1452 0.0000 0.2693 0.0327 -33.6720 -21.4668 	5336	4166	9939	19441
029	14500	0.0000 0.4410 0.1322 0.0000 0.2693 0.0327 -33.0785 -21.4668 	5856	4166	9419	19441
030	15000	0.0000 0.4405 0.1112 0.0000 0.2694 0.0328 -32.5874 -21.4668 	7559	4166	7716	19441
031	15500	0.0000 0.4405 0.0926 0.0000 0.2694 0.0329 -32.5874 -21.4668 	8651	4166	6624	19441
032	16000	0.0000 0.4398 0.0821 0.0000 0.2694 0.0329 -32.5874 -21.4668 	9167	4166	6108	19441
033	16500	0.0000 0.3684 0.0717 0.0000 0.2696 0.0330 -27.3952 -21.4668 	9976	4166	5299	19441
034	17000	0.0000 0.3684 0.0488 0.0000 0.2696 0.0330 -27.3952 -21.4668 	12873	4166	2402	19441
035	17500	0.0000 0.2696 0.0376 0.0000 0.2696 0.0330 -21.4668 -21.4668 	15198	4166	77	19441
036	18000	0.0000 0.2696 0.0362 0.0000 0.2696 0.0330 -21.4668 -21.4668 	15218	4166	57	19441
037	18500	0.0000 0.2696 0.0346 0.0000 0.2696 0.0331 -21.4668 -21.4668 	15221	4166	54	19441
038	19000	0.0000 0.2696 0.0337 0.0000 0.2696 0.0331 -21.4668 -21.4668 	15275	4166	0	19441


==> figures/UAV_safety/data/noise1_ablation_testing.csv <==
iteration tests_avg tests_max tests_min a_avg a_max a_min b_avg b_max b_min c_avg c_max c_min d_avg d_max d_min e_avg e_max e_min f_avg f_max f_min g_avg g_max g_min h_avg h_max h_min proven_good_avg proven_good_max proven_good_min proven_failure_avg proven_failure_max proven_failure_min undecided_states_avg undecided_states_max undecided_states_min sum_avg sum_max sum_min foo
0 0 0 0 0 0 0 1 1 1 0.9839 0.9839 0.9839 0 0 0 0.4249 0.4249 0.4249 0.056 0.056 0.056 -99.3914 -1 -99.3914 -33.3754 -1 -33.3754 1 1 1 5486 5486 5486 13954 13954 13954 19441 19441 19441 0
1 500 500 500 0 0 0 1 1 1 0.981666666666667 0.9818 0.9816 0 0 0 0.4249 0.4249 0.4249 0.056033333333333 0.0561 0.056 -99.3914 -1 -99.3914 -33.3754 -1 -33.3754 1 1 1 5499.33333333333 5509 5492 13940.6666666667 13948 13931 19441 19441 19441 1
2 1000 1000 1000 0 0 0 1 1 1 0.9791 0.9795 0.9789 0 0 0 0.4249 0.4249 0.4249 0.0561 0.0561 0.0561 -99.3914 -1 -99.3914 -33.3754 -1 -33.3754 1 1 1 5509.33333333333 5514 5505 13930.6666666667 13935 13926 19441 19441 19441 2
3 1500 1500 1500 0 0 0 1 1 1 0.975733333333333 0.9764 0.975 0 0 0 0.425166666666667 0.4253 0.4249 0.0562 0.0562 0.0562 -99.3914 -1 -99.3914 -33.3754 -1 -33.3754 1 1 1 5513.33333333333 5517 5508 13926.6666666667 13932 13923 19441 19441 19441 3
4 2000 2000 2000 0 0 0 1 1 1 0.971933333333333 0.9726 0.9715 0 0 0 0.425166666666667 0.4253 0.4249 0.056233333333333 0.0563 0.0562 -99.3914 -1 -99.3914 -33.4027666666667 -1 -33.4575 1 1 1 5517.33333333333 5522 5511 13922.6666666667 13929 13918 19441 19441 19441 4
5 2500 2500 2500 0 0 0 1 1 1 0.9675 0.969 0.9663 0 0 0 0.425166666666667 0.4253 0.4249 0.0563 0.0563 0.0563 -99.3914 -1 -99.3914 -33.4027666666667 -1 -33.4575 1 1 1 5519.66666666667 5524 5512 13920.3333333333 13928 13916 19441 19441 19441 5
6 3000 3000 3000 0 0 0 1 1 1 0.961833333333333 0.9633 0.9599 0 0 0 0.426033333333333 0.4279 0.4249 0.0564 0.0564 0.0564 -99.3914 -1 -99.3914 -33.9635333333333 -1 -35.0577 1 1 1 5523.33333333333 5528 5517 13916.6666666667 13923 13912 19441 19441 19441 6
7 3500 3500 3500 0 0 0 1 1 1 0.9561 0.9577 0.954 0 0 0 0.427033333333333 0.4279 0.4253 0.0565 0.0565 0.0565 -99.3914 -1 -99.3914 -34.5243 -1 -35.0577 1 1 1 5527 5533 5520 13913 13920 13907 19441 19441 19441 7
8 4000 4000 4000 0 0 0 1 1 1 0.949966666666667 0.9519 0.9475 0 0 0 0.427033333333333 0.4279 0.4253 0.0565 0.0565 0.0565 -99.3914 -1 -99.3914 -34.5243 -1 -35.0577 1 1 1 5531.66666666667 5539 5522 13908.3333333333 13918 13901 19441 19441 19441 8
9 4500 4500 4500 0 0 0 1 1 1 0.942866666666667 0.9446 0.9412 0 0 0 0.427033333333333 0.4279 0.4253 0.0566 0.0566 0.0566 -99.3914 -1 -99.3914 -34.5243 -1 -35.0577 1 1 1 5538.66666666667 5544 5528 13901.3333333333 13912 13896 19441 19441 19441 9
10 5000 5000 5000 0 0 0 1 1 1 0.933866666666667 0.936 0.9323 0 0 0 0.427033333333333 0.4279 0.4253 0.0567 0.0567 0.0567 -99.3914 -1 -99.3914 -34.5243 -1 -35.0577 1 1 1 5544.66666666667 5554 5532 13895.3333333333 13908 13886 19441 19441 19441 10
11 5500 5500 5500 0 0 0 1 1 1 0.924466666666667 0.9271 0.922 0 0 0 0.427033333333333 0.4279 0.4253 0.0568 0.0568 0.0568 -99.3914 -1 -99.3914 -34.5243 -1 -35.0577 1 1 1 5555.66666666667 5568 5533 13884.3333333333 13907 13872 19441 19441 19441 11
12 6000 6000 6000 0 0 0 1 1 1 0.915333333333333 0.9179 0.912 0 0 0 0.427033333333333 0.4279 0.4253 0.0569 0.0569 0.0569 -99.3914 -1 -99.3914 -34.5243 -1 -35.0577 1 1 1 5565.66666666667 5574 5549 13874.3333333333 13891 13866 19441 19441 19441 12
13 6500 6500 6500 0 0 0 1 1 1 0.906333333333333 0.9091 0.9032 0 0 0 0.427033333333333 0.4279 0.4253 0.057 0.057 0.057 -99.3914 -1 -99.3914 -34.5243 -1 -35.0577 1 1 1 5571 5581 5555 13869 13885 13859 19441 19441 19441 13
14 7000 7000 7000 0 0 0 1 1 1 0.895133333333333 0.8988 0.8923 0 0 0 0.427033333333333 0.4279 0.4253 0.057066666666667 0.0571 0.057 -99.3914 -1 -99.3914 -34.5243 -1 -35.0577 1 1 1 5600 5660 5556 13840 13884 13780 19441 19441 19441 14
15 7500 7500 7500 0 0 0 1 1 1 0.8835 0.8859 0.8813 0 0 0 0.427033333333333 0.4279 0.4253 0.057133333333333 0.0572 0.0571 -99.3914 -1 -99.3914 -34.5516666666667 -1 -35.1398 1 1 1 5608.66666666667 5678 5559 13831.3333333333 13881 13762 19441 19441 19441 15
16 8000 8000 8000 0 0 0 1 1 1 0.870666666666667 0.8745 0.8679 0 0 0 0.427033333333333 0.4279 0.4253 0.057233333333333 0.0573 0.0572 -99.3914 -1 -99.3914 -34.5516666666667 -1 -35.1398 1 1 1 5612.33333333333 5681 5566 13827.6666666667 13874 13759 19441 19441 19441 16
17 8500 8500 8500 0 0 0 1 1 1 0.856966666666667 0.8614 0.8538 0 0 0 0.427033333333333 0.4279 0.4253 0.057333333333333 0.0574 0.0573 -99.3914 -1 -99.3914 -34.5516666666667 -1 -35.1398 1 1 1 5674 5689 5662 13766 13778 13751 19441 19441 19441 17
18 9000 9000 9000 0 0 0 0.999966666666667 1 0.9999 0.840633333333333 0.8444 0.8384 0 0 0 0.427033333333333 0.4279 0.4253 0.057466666666667 0.0575 0.0574 -99.3914 -1 -99.3914 -34.5516666666667 -1 -35.1398 1 1 1 5682.33333333333 5696 5665 13757.6666666667 13775 13744 19441 19441 19441 18
19 9500 9500 9500 0 0 0 0.999966666666667 1 0.9999 0.825333333333333 0.8287 0.8228 0 0 0 0.427933333333333 0.428 0.4279 0.057566666666667 0.0576 0.0575 -99.3914 -1 -99.3914 -35.1124333333333 -1 -35.1398 1 1 1 5686.33333333333 5699 5673 13753.6666666667 13767 13741 19441 19441 19441 19
20 10000 10000 10000 0 0 0 0.999966666666667 1 0.9999 0.8096 0.8144 0.8053 0 0 0 0.427933333333333 0.428 0.4279 0.057666666666667 0.0577 0.0576 -99.3914 -1 -99.3914 -35.1124333333333 -1 -35.1398 1 1 1 5704.66666666667 5724 5693 13735.3333333333 13747 13716 19441 19441 19441 20
21 10500 10500 10500 0 0 0 0.999966666666667 1 0.9999 0.792466666666666 0.7978 0.7879 0 0 0 0.427966666666667 0.428 0.4279 0.057766666666667 0.0578 0.0577 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1 1 1 5708.33333333333 5728 5697 13731.6666666667 13743 13712 19441 19441 19441 21
22 11000 11000 11000 0 0 0 0.999966666666667 1 0.9999 0.775266666666667 0.7781 0.7716 0 0 0 0.427966666666667 0.428 0.4279 0.057866666666667 0.0579 0.0578 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1 1 1 5730 5766 5710 13710 13730 13674 19441 19441 19441 22
23 11500 11500 11500 0 0 0 0.999966666666667 1 0.9999 0.757633333333333 0.7615 0.7537 0 0 0 0.428033333333333 0.4281 0.428 0.058033333333333 0.0581 0.058 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1 1 1 5744.66666666667 5781 5726 13695.3333333333 13714 13659 19441 19441 19441 23
24 12000 12000 12000 0 0 0 0.999966666666667 1 0.9999 0.739766666666667 0.7438 0.7359 0 0 0 0.428033333333333 0.4281 0.428 0.058133333333333 0.0582 0.0581 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1 1 1 5754.66666666667 5784 5740 13685.3333333333 13700 13656 19441 19441 19441 24
25 12500 12500 12500 0 0 0 0.999966666666667 1 0.9999 0.721233333333333 0.7274 0.7165 0 0 0 0.428033333333333 0.4281 0.428 0.058266666666667 0.0583 0.0582 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1 1 1 5764 5799 5746 13676 13694 13641 19441 19441 19441 25
26 13000 13000 13000 0 0 0 0.9999 1 0.9998 0.700266666666667 0.7041 0.6941 0 0 0 0.428066666666667 0.4281 0.428 0.058366666666667 0.0584 0.0583 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1 1 1 5785.66666666667 5832 5758 13654.3333333333 13682 13608 19441 19441 19441 26
27 13500 13500 13500 0 0 0 0.9999 1 0.9998 0.6809 0.6837 0.6757 0 0 0 0.428066666666667 0.4281 0.428 0.0585 0.0585 0.0585 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1 1 1 5816.33333333333 5849 5785 13623.6666666667 13655 13591 19441 19441 19441 27
28 14000 14000 14000 0 0 0 0.9999 1 0.9998 0.661266666666667 0.6665 0.6539 0 0 0 0.428066666666667 0.4281 0.428 0.058633333333333 0.0587 0.0586 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1 1 1 5830.66666666667 5866 5805 13609.3333333333 13635 13574 19441 19441 19441 28
29 14500 14500 14500 0 0 0 0.9999 1 0.9998 0.640866666666667 0.6432 0.6364 0 0 0 0.428066666666667 0.4281 0.428 0.058733333333333 0.0588 0.0587 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 4.33333333333333 7 1 5855.66666666667 5886 5829 13581 13607 13554 19441 19441 19441 29
30 15000 15000 15000 0 0 0 0.9999 1 0.9998 0.620133333333333 0.6227 0.6164 0 0 0 0.428066666666667 0.4281 0.428 0.058866666666667 0.059 0.0588 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 10.3333333333333 15 5 5873.66666666667 5902 5835 13557 13601 13528 19441 19441 19441 30
31 15500 15500 15500 0 0 0 0.9999 1 0.9998 0.5971 0.6002 0.5943 0 0 0 0.428066666666667 0.4281 0.428 0.059033333333333 0.0591 0.059 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 10.3333333333333 15 5 5890.33333333333 5920 5858 13540.3333333333 13578 13510 19441 19441 19441 31
32 16000 16000 16000 0 0 0 0.9998 0.9999 0.9997 0.574266666666667 0.5784 0.5695 0 0 0 0.428066666666667 0.4281 0.428 0.0592 0.0593 0.0591 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 13 19 5 5913.33333333333 5941 5874 13514.6666666667 13562 13481 19441 19441 19441 32
33 16500 16500 16500 0 0 0 0.9998 0.9999 0.9997 0.5525 0.5588 0.548 0 0 0 0.428066666666667 0.4281 0.428 0.0593 0.0594 0.0592 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 13.6666666666667 20 5 5920 5947 5877 13507.3333333333 13559 13474 19441 19441 19441 33
34 17000 17000 17000 0 0 0 0.9998 0.9999 0.9997 0.528 0.5329 0.5246 0 0 0 0.428066666666667 0.4281 0.428 0.059433333333333 0.0595 0.0594 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 16 26 5 5929.66666666667 5955 5881 13495.3333333333 13555 13460 19441 19441 19441 34
35 17500 17500 17500 0 0 0 0.9998 0.9999 0.9997 0.503533333333333 0.5086 0.5003 0 0 0 0.428066666666667 0.4281 0.428 0.059533333333333 0.0596 0.0595 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 17.6666666666667 31 5 5954 5986 5911 13469.3333333333 13525 13438 19441 19441 19441 35
36 18000 18000 18000 0 0 0 0.999733333333333 0.9999 0.9995 0.479766666666667 0.4867 0.4737 0 0 0 0.428066666666667 0.4281 0.428 0.059733333333333 0.0598 0.0597 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 20.6666666666667 40 5 5968 5995 5934 13452.3333333333 13502 13426 19441 19441 19441 36
37 18500 18500 18500 0 0 0 0.999666666666667 0.9998 0.9995 0.456233333333333 0.4632 0.4497 0 0 0 0.428066666666667 0.4281 0.428 0.0599 0.06 0.0598 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 37.3333333333333 48 24 5994.33333333333 6026 5966 13409.3333333333 13451 13367 19441 19441 19441 37
38 19000 19000 19000 0 0 0 0.999533333333333 0.9998 0.9993 0.429766666666667 0.4404 0.4179 0 0 0 0.428066666666667 0.4281 0.428 0.060033333333333 0.0602 0.0599 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 95.6666666666667 107 88 6027.66666666667 6072 5990 13317.6666666667 13344 13277 19441 19441 19441 38
39 19500 19500 19500 0 0 0 0.9995 0.9997 0.9993 0.4028 0.4129 0.3909 0 0 0 0.428066666666667 0.4281 0.428 0.060233333333333 0.0604 0.0601 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 139.333333333333 185 102 6052.33333333333 6077 6018 13249.3333333333 13277 13233 19441 19441 19441 39
40 20000 20000 20000 0 0 0 0.9995 0.9997 0.9993 0.3732 0.3818 0.3598 0 0 0 0.428066666666667 0.4281 0.428 0.0605 0.0607 0.0604 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 304 531 162 6082 6112 6040 13055 13185 12870 19441 19441 19441 40
41 20500 20500 20500 0 0 0 0.999 0.9997 0.9978 0.345133333333333 0.3554 0.3333 0 0 0 0.4281 0.4282 0.428 0.0606 0.0608 0.0605 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 429.666666666667 829 172 6091.66666666667 6117 6059 12919.6666666667 13170 12553 19441 19441 19441 41
42 21000 21000 21000 0 0 0 0.999 0.9997 0.9978 0.316566666666667 0.3246 0.3056 0 0 0 0.4281 0.4282 0.428 0.0608 0.061 0.0607 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 740.666666666667 1438 337 6127.66666666667 6139 6107 12572.6666666667 12965 11896 19441 19441 19441 42
43 21500 21500 21500 0 0 0 0.999 0.9997 0.9978 0.286833333333333 0.2945 0.2726 0 0 0 0.4281 0.4282 0.428 0.061 0.0612 0.0609 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1154.66666666667 1958 568 6133.66666666667 6144 6113 12152.6666666667 12729 11370 19441 19441 19441 43
44 22000 22000 22000 0 0 0 0.998933333333333 0.9997 0.9976 0.2569 0.265 0.2473 0 0 0 0.4281 0.4282 0.428 0.061166666666667 0.0614 0.061 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 1637.33333333333 2361 904 6155.33333333333 6178 6119 11648.3333333333 12359 10961 19441 19441 19441 44
45 22500 22500 22500 0 0 0 0.998233333333333 0.9994 0.9976 0.2262 0.2288 0.2225 0 0 0 0.4281 0.4282 0.428 0.0614 0.0615 0.0613 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 2322 3243 1581 6173.33333333333 6194 6136 10945.6666666667 11666 10062 19441 19441 19441 45
46 23000 23000 23000 0 0 0 0.9982 0.9994 0.9976 0.198 0.1993 0.1971 0 0 0 0.428133333333333 0.4282 0.428 0.061566666666667 0.0616 0.0615 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 3389.66666666667 3931 2632 6186.66666666667 6204 6158 9864.66666666667 10605 9352 19441 19441 19441 46
47 23500 23500 23500 0 0 0 0.9982 0.9994 0.9976 0.170066666666667 0.1745 0.1651 0 0 0 0.428133333333333 0.4282 0.428 0.061733333333333 0.0618 0.0616 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 4896 5995 3901 6202 6218 6180 8343 9332 7266 19441 19441 19441 47
48 24000 24000 24000 0 0 0 0.996366666666666 0.9976 0.9952 0.1435 0.15 0.1368 0 0 0 0.428166666666667 0.4282 0.4281 0.061933333333333 0.062 0.0618 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 6462 7708 5038 6223 6244 6208 6756 8186 5525 19441 19441 19441 48
49 24500 24500 24500 0 0 0 0.995566666666667 0.9963 0.9952 0.116833333333333 0.1199 0.1146 0 0 0 0.428166666666667 0.4282 0.4281 0.062133333333333 0.0622 0.0621 -99.3914 -1 -99.3914 -35.1398 -1 -35.1398 8528 9231 7554 6243 6250 6231 4670 5639 3979 19441 19441 19441 49
50 25000 25000 25000 0 0 0 0.995333333333333 0.9959 0.9949 0.0894 0.0918 0.0871 0 0 0 0.428166666666667 0.4282 0.4281 0.0623 0.0623 0.0623 -99.3749333333333 -1 -99.3914 -35.1398 -1 -35.1398 11010.3333333333 11360 10685 6249.66666666667 6256 6240 2181 2503 1841 19441 19441 19441 50
51 25500 25500 25500 0 0 0 0.988933333333333 0.9949 0.9828 0.063333333333333 0.0636 0.0631 0 0 0 0.4282 0.4282 0.4282 0.0625 0.0625 0.0625 -98.6980666666667 -1 -99.342 -35.1398 -1 -35.1398 13097.6666666667 13171 13005 6261 6261 6261 82.3333333333333 175 9 19441 19441 19441 51


==> figures/UAV_safety/data/noise1_random_testing.csv <==
iteration tests_avg tests_max tests_min proven_failure_avg proven_failure_max proven_failure_min iteration
0 500.6666666666667 501.0 500.0 10.333333333333334 13.0 8.0 0.0
1 1002.0 1003.0 1001.0 19.666666666666668 26.0 16.0 1.0
2 1503.6666666666667 1505.0 1502.0 31.333333333333332 36.0 28.0 2.0
3 2005.6666666666667 2007.0 2004.0 40.0 44.0 35.0 3.0
4 2506.6666666666665 2509.0 2505.0 49.0 53.0 42.0 4.0
5 3008.3333333333335 3010.0 3007.0 60.666666666666664 70.0 51.0 5.0
6 3510.0 3511.0 3509.0 71.33333333333333 83.0 58.0 6.0
7 4011.0 4011.0 4011.0 81.33333333333333 91.0 69.0 7.0
8 4511.333333333333 4512.0 4511.0 92.33333333333333 101.0 79.0 8.0
9 5012.333333333333 5013.0 5012.0 102.33333333333333 109.0 90.0 9.0
10 5513.333333333333 5515.0 5512.0 115.0 122.0 106.0 10.0
11 6013.333333333333 6015.0 6012.0 126.33333333333333 133.0 115.0 11.0
12 6514.333333333333 6517.0 6512.0 139.33333333333334 145.0 130.0 12.0
13 7016.333333333333 7019.0 7014.0 146.66666666666666 153.0 136.0 13.0
14 7518.0 7520.0 7516.0 157.33333333333334 166.0 145.0 14.0
15 8019.666666666667 8022.0 8017.0 171.33333333333334 178.0 162.0 15.0
16 8520.666666666666 8524.0 8517.0 180.33333333333334 187.0 170.0 16.0
17 9021.333333333334 9024.0 9018.0 191.66666666666666 197.0 183.0 17.0
18 9523.0 9526.0 9520.0 203.33333333333334 208.0 196.0 18.0
19 10023.666666666666 10028.0 10020.0 213.0 219.0 205.0 19.0
20 10524.666666666666 10529.0 10522.0 225.33333333333334 232.0 215.0 20.0
21 11025.666666666666 11031.0 11023.0 233.66666666666666 241.0 224.0 21.0
22 11526.666666666666 11531.0 11524.0 245.0 251.0 240.0 22.0
23 12027.666666666666 12031.0 12026.0 257.6666666666667 267.0 249.0 23.0
24 12529.0 12532.0 12527.0 268.0 278.0 261.0 24.0
25 13029.666666666666 13032.0 13028.0 280.3333333333333 291.0 271.0 25.0
26 13530.666666666666 13532.0 13529.0 293.0 301.0 287.0 26.0
27 14031.333333333334 14034.0 14029.0 306.3333333333333 314.0 299.0 27.0
28 14533.0 14535.0 14531.0 315.6666666666667 323.0 308.0 28.0
29 15034.0 15035.0 15032.0 325.6666666666667 332.0 315.0 29.0
30 15535.0 15536.0 15533.0 338.3333333333333 349.0 328.0 30.0
31 16036.0 16037.0 16035.0 349.3333333333333 357.0 340.0 31.0
32 16537.0 16539.0 16535.0 359.0 368.0 348.0 32.0
33 17038.0 17040.0 17036.0 368.6666666666667 382.0 358.0 33.0
34 17539.0 17541.0 17537.0 378.6666666666667 390.0 368.0 34.0
35 18041.0 18043.0 18039.0 389.3333333333333 400.0 380.0 35.0
36 18542.666666666668 18545.0 18541.0 400.6666666666667 418.0 388.0 36.0
37 19043.333333333332 19047.0 19041.0 413.3333333333333 432.0 399.0 37.0
38 19543.666666666668 19548.0 19541.0 422.0 440.0 412.0 38.0
39 20045.0 20049.0 20043.0 433.3333333333333 453.0 421.0 39.0
40 20545.333333333332 20549.0 20543.0 442.0 467.0 429.0 40.0
41 21046.0 21049.0 21043.0 452.6666666666667 479.0 439.0 41.0
42 21546.333333333332 21549.0 21544.0 466.0 494.0 449.0 42.0
43 22047.666666666668 22051.0 22046.0 482.6666666666667 507.0 468.0 43.0
44 22549.0 22553.0 22547.0 494.3333333333333 515.0 484.0 44.0
45 23050.0 23055.0 23047.0 506.6666666666667 528.0 494.0 45.0
46 23550.333333333332 23556.0 23547.0 515.3333333333334 540.0 500.0 46.0
47 24051.0 24057.0 24047.0 525.0 551.0 510.0 47.0
48 24552.333333333332 24558.0 24548.0 538.3333333333334 568.0 521.0 48.0
49 25053.666666666668 25060.0 25050.0 550.0 582.0 531.0 49.0
50 25554.666666666668 25561.0 25550.0 562.3333333333334 596.0 538.0 50.0
51 26055.333333333332 26062.0 26051.0 573.3333333333334 605.0 552.0 51.0
52 26556.666666666668 26564.0 26551.0 582.3333333333334 615.0 559.0 52.0
53 27057.666666666668 27064.0 27052.0 593.3333333333334 628.0 566.0 53.0
54 27559.0 27566.0 27553.0 604.0 637.0 577.0 54.0
55 28060.0 28066.0 28054.0 614.3333333333334 646.0 586.0 55.0
56 28561.666666666668 28567.0 28556.0 626.3333333333334 663.0 594.0 56.0
57 29063.0 29068.0 29057.0 634.3333333333334 672.0 602.0 57.0
58 29564.0 29569.0 29559.0 645.3333333333334 679.0 611.0 58.0
59 30065.0 30070.0 30061.0 655.3333333333334 685.0 622.0 59.0
60 30565.333333333332 30570.0 30561.0 664.6666666666666 699.0 628.0 60.0
61 31066.666666666668 31072.0 31061.0 677.0 708.0 638.0 61.0
62 31567.666666666668 31573.0 31561.0 688.0 721.0 646.0 62.0
63 32068.0 32073.0 32061.0 701.3333333333334 736.0 659.0 63.0
64 32569.666666666668 32574.0 32563.0 717.0 751.0 674.0 64.0
65 33070.333333333336 33074.0 33064.0 730.6666666666666 767.0 688.0 65.0
66 33571.333333333336 33574.0 33566.0 740.0 776.0 697.0 66.0
67 34072.333333333336 34075.0 34067.0 749.0 782.0 711.0 67.0
68 34573.666666666664 34577.0 34568.0 761.3333333333334 794.0 720.0 68.0
69 35075.333333333336 35078.0 35070.0 771.6666666666666 807.0 728.0 69.0
70 35576.333333333336 35579.0 35571.0 788.0 825.0 746.0 70.0
71 36077.0 36081.0 36071.0 799.3333333333334 839.0 757.0 71.0
72 36577.666666666664 36581.0 36572.0 812.3333333333334 854.0 766.0 72.0
73 37078.0 37081.0 37072.0 822.6666666666666 866.0 773.0 73.0
74 37578.333333333336 37582.0 37572.0 833.0 881.0 785.0 74.0
75 38078.333333333336 38082.0 38072.0 843.6666666666666 893.0 794.0 75.0
76 38580.0 38583.0 38574.0 855.0 903.0 805.0 76.0
77 39080.666666666664 39085.0 39074.0 863.3333333333334 915.0 813.0 77.0
78 39581.666666666664 39585.0 39576.0 875.6666666666666 926.0 824.0 78.0
79 40083.333333333336 40086.0 40078.0 887.3333333333334 938.0 834.0 79.0
80 40584.333333333336 40587.0 40579.0 897.6666666666666 951.0 847.0 80.0
81 41085.666666666664 41089.0 41080.0 906.6666666666666 961.0 858.0 81.0
82 41586.666666666664 41590.0 41581.0 920.0 979.0 870.0 82.0
83 42088.0 42091.0 42082.0 931.6666666666666 994.0 883.0 83.0
84 42589.0 42593.0 42583.0 942.0 1005.0 890.0 84.0
85 43089.666666666664 43093.0 43083.0 952.6666666666666 1023.0 894.0 85.0
86 43590.0 43594.0 43583.0 963.6666666666666 1033.0 906.0 86.0
87 44091.666666666664 44096.0 44085.0 979.0 1052.0 924.0 87.0
88 44593.0 44598.0 44585.0 992.0 1068.0 934.0 88.0
89 45094.0 45099.0 45086.0 1003.6666666666666 1083.0 944.0 89.0
90 45595.0 45600.0 45588.0 1015.6666666666666 1095.0 957.0 90.0
91 46095.666666666664 46101.0 46088.0 1026.0 1106.0 968.0 91.0
92 46596.333333333336 46601.0 46589.0 1038.3333333333333 1114.0 979.0 92.0
93 47097.666666666664 47103.0 47090.0 1051.3333333333333 1126.0 997.0 93.0
94 47598.333333333336 47604.0 47591.0 1064.6666666666667 1145.0 1008.0 94.0
95 48099.333333333336 48104.0 48092.0 1077.0 1155.0 1024.0 95.0
96 48599.666666666664 48605.0 48592.0 1087.0 1170.0 1031.0 96.0
97 49101.0 49105.0 49094.0 1101.6666666666667 1188.0 1045.0 97.0
98 49603.0 49607.0 49596.0 1110.3333333333333 1193.0 1056.0 98.0
99 50002.333333333336 50003.0 50001.0 1119.6666666666667 1207.0 1066.0 99.0


==> figures/UAV_safety/data/noise1_testing.csv <==
iteration tests a b c d e f g h proven_good proven_failure undecided_states sum
0 0   0 1 0.9839 0 0.4249 0.056 -99.3914 -33.3754  1 5486 13954  19441
1 500 0 1 0.9741 0 0.4249 0.056 -99.3914 -33.3754  1 5507 13933  19441
2 1000 0 1 0.9651 0 0.4249 0.0561 -99.3914 -33.3754  1 5517 13923  19441
3 1500 0 1 0.9542 0 0.4249 0.0561 -99.3914 -33.3754  1 5517 13923  19441
4 2000 0 1 0.9468 0 0.4249 0.0563 -99.3914 -33.3754  1 5517 13923  19441
5 2500 0 1 0.9381 0 0.4249 0.0564 -99.3914 -33.3754  1 5518 13922  19441
6 3000 0 1 0.9249 0 0.4249 0.0564 -99.3914 -33.3754  1 5518 13922  19441
7 3500 0 1 0.9117 0 0.4249 0.0565 -99.3914 -33.3754  1 5532 13908  19441
8 4000 0 1 0.8966 0 0.4249 0.0567 -99.3914 -33.3754  1 5540 13900  19441
9 4500 0 1 0.8707 0 0.4249 0.0568 -99.3914 -33.3754  1 5554 13886  19441
10 5000 0 1 0.842 0 0.4249 0.0569 -99.3914 -33.3754  1 5566 13874  19441
11 5500 0 0.9999 0.7989 0 0.4249 0.0571 -99.3914 -33.3754  1 5608 13832  19441
12 6000 0 0.9999 0.7619 0 0.4249 0.0573 -99.3914 -33.3754  1 5710 13730  19441
13 6500 0 0.9999 0.7309 0 0.4249 0.0574 -99.3914 -33.3754  1 5726 13714  19441
14 7000 0 0.9999 0.6918 0 0.425 0.0575 -99.3914 -33.3754  1 5751 13689  19441
15 7500 0 0.9977 0.6651 0 0.425 0.0576 -99.3212 -33.3754  1 5751 13689  19441
16 8000 0 0.9976 0.6165 0 0.425 0.0577 -99.3194 -33.3754  1 5751 13689  19441
17 8500 0 0.9967 0.5725 0 0.4254 0.0579 -99.2252 -33.3754  1 5771 13669  19441
18 9000 0 0.9951 0.5093 0 0.4254 0.0581 -99.2222 -33.3754  1 5802 13638  19441
19 9500 0 0.9944 0.4532 0 0.4255 0.0582 -95.8582 -33.3754  1 5806 13634  19441
20 10000 0 0.6753 0.4042 0 0.4255 0.0582 -52.9388 -33.3754  1 5806 13634  19441
21 10500 0 0.6753 0.3803 0 0.4255 0.0582 -52.9388 -33.3754  1 5806 13634  19441
22 11000 0 0.6603 0.3475 0 0.4255 0.0583 -52.2505 -33.3754  5 5806 13630  19441
23 11500 0 0.6552 0.3268 0 0.4255 0.0585 -52.2505 -33.3754  5 5844 13592  19441
24 12000 0 0.6552 0.3039 0 0.4255 0.0587 -52.2505 -33.4041  113 5858 13470  19441
25 12500 0 0.6319 0.2877 0 0.4255 0.0587 -51.6816 -33.4041  241 5858 13342  19441
26 13000 0 0.6161 0.2725 0 0.4255 0.0588 -48.9492 -33.4041  259 5858 13324  19441
27 13500 0 0.6161 0.2556 0 0.4255 0.059 -48.9492 -33.4041  312 5858 13271  19441
28 14000 0 0.6161 0.2373 0 0.4255 0.0594 -48.9492 -33.4041  655 5927 12859  19441
29 14500 0 0.6161 0.2053 0 0.4255 0.06 -48.9492 -33.4041  2306 5968 11167  19441
30 15000 0 0.6161 0.1808 0 0.4255 0.0604 -48.9492 -33.4041  3307 6030 10104  19441
31 15500 0 0.6102 0.1604 0 0.4281 0.0606 -48.9492 -35.0577  3973 6124 9344  19441
32 16000 0 0.6042 0.1488 0 0.4281 0.0606 -48.7991 -35.1398  3985 6124 9332  19441
33 16500 0 0.5338 0.1302 0 0.4282 0.0608 -43.3239 -35.1398  4800 6137 8504  19441
34 17000 0 0.5333 0.0931 0 0.4282 0.0611 -43.3239 -35.1398  7419 6197 5825  19441
35 17500 0 0.438 0.0774 0 0.4282 0.0613 -35.1412 -35.1398  9795 6255 3391  19441
36 18000 0 0.438 0.0721 0 0.4282 0.0615 -35.1412 -35.1398  11896 6255 1290  19441
37 18500 0 0.4379 0.0666 0 0.4282 0.062 -35.1398 -35.1398  12707 6261 473  19441
38 19000 0 0.4379 0.0641 0 0.4282 0.0623 -35.1398 -35.1398  13093 6261 87  19441
39 19500 0 0.4282 0.0625 0 0.4282 0.0625 -35.1398 -35.1398  13180 6261 0  19441


==> figures/optimality/data/bad_policy_optimality.csv <==
iteration pessimistic_min pessimistic_max pessimistic_avg optimistic_min optimistic_max optimistic_avg undecided_states proven_failure proven_good num_queries
0 -100.0000 -100.0000 -100.0000 58.0000 99.0000 76.6711 408 14 0 2
1 -100.0000 -100.0000 -100.0000 57.0000 99.0000 76.2237 408 14 0 17
2 -100.0000 -100.0000 -100.0000 56.0000 99.0000 76.0921 408 14 0 30
3 -100.0000 0.0000 -99.3421 0.0000 99.0000 75.6118 407 15 0 31
4 -100.0000 0.0000 -99.3421 0.0000 99.0000 75.6118 407 15 0 56
5 -100.0000 0.0000 -99.3421 -100.0000 99.0000 71.2566 391 31 0 62
6 -100.0000 0.0000 -98.6842 -100.0000 99.0000 70.6053 390 32 0 63
7 -100.0000 0.0000 -98.0329 -100.0000 99.0000 70.1645 389 33 0 64
8 -100.0000 0.0000 -98.0329 -100.0000 99.0000 70.1645 389 33 0 89
9 -100.0000 99.0000 -42.1184 -100.0000 99.0000 68.3750 241 40 141 90
10 -100.0000 99.0000 -41.4605 -100.0000 99.0000 67.9539 240 41 141 115
11 -100.0000 99.0000 -2.0724 -100.0000 99.0000 66.9276 151 43 228 117
12 -100.0000 99.0000 -0.8882 -100.0000 99.0000 66.4605 149 44 229 118
13 -100.0000 99.0000 -0.8882 -100.0000 99.0000 66.4605 149 44 229 131
14 -100.0000 99.0000 62.3158 -100.0000 99.0000 64.0526 6 49 367 132
15 -100.0000 99.0000 62.7303 -100.0000 99.0000 64.0526 0 49 373 132


==> figures/optimality/data/bad_policy_optimality_const.csv <==
iteration pessimistic_min pessimistic_max pessimistic_avg optimistic_min optimistic_max optimistic_avg undecided_states proven_failure proven_good num_queries
15 -100.0000 99.0000 62.7303 -100.0000 99.0000 64.0526 0 49 373 132
17 -100.0000 99.0000 62.7303 -100.0000 99.0000 64.0526 0 49 373 142


==> figures/optimality/data/bad_policy_optimality_random_testing.csv <==
foo iteration_avg iteration_max iteration_min pessimistic_min_avg pessimistic_min_max pessimistic_min_min pessimistic_max_avg pessimistic_max_max pessimistic_max_min pessimistic_avg_avg pessimistic_avg_max pessimistic_avg_min optimistic_min_avg optimistic_min_max optimistic_min_min optimistic_max_avg optimistic_max_max optimistic_max_min optimistic_avg_avg optimistic_avg_max optimistic_avg_min undecided_states_avg undecided_states_max undecided_states_min proven_failure_avg proven_failure_max proven_failure_min proven_good_avg proven_good_max proven_good_min iteration num_queries_avg
0 0.0 0.0 0.0 -100.0 -1.0 -100.0 -100.0 -1.0 -100.0 -100.0 -1.0 -100.0 58.0 58.0 58.0 99.0 99.0 99.0 76.6711 76.6711 76.6711 408.0 408.0 408.0 14.0 14.0 14.0 0.0 0.0 0.0 0.0 0
1 1.0 1.0 1.0 -100.0 -1.0 -100.0 -40.0 0.0 -100.0 -99.47368000000002 -1.0 -100.0 23.2 58.0 0.0 99.0 99.0 99.0 76.16842 76.6711 75.6842 407.2 408.0 406.0 14.8 16.0 14.0 0.0 0.0 0.0 1.0 15
2 2.0 2.0 2.0 -100.0 -1.0 -100.0 19.8 99.0 0.0 -98.03026000000001 -1.0 -99.3421 -40.2 0.0 -100.0 99.0 99.0 99.0 74.07106000000002 75.25 71.4145 401.4 406.0 391.0 20.4 31.0 16.0 0.2 1.0 0.0 2.0 30
3 3.0 3.0 3.0 -100.0 -1.0 -100.0 39.6 99.0 0.0 -94.52104000000001 -1.0 -98.6842 -60.4 -1.0 -100.0 99.0 99.0 99.0 72.47632000000002 73.6382 69.8947 394.6 402.0 384.0 24.0 33.0 20.0 3.4 16.0 0.0 3.0 45
4 4.0 4.0 4.0 -100.0 -1.0 -100.0 39.6 99.0 0.0 -93.47632 -1.0 -98.0263 -60.4 -1.0 -100.0 99.0 99.0 99.0 71.60132 73.125 69.4539 390.0 399.0 378.0 28.6 35.0 23.0 3.4 16.0 0.0 4.0 60
5 5.0 5.0 5.0 -100.0 -1.0 -100.0 39.6 99.0 0.0 -91.16576 -1.0 -96.7105 -60.6 -1.0 -100.0 99.0 99.0 99.0 70.70788 72.3092 68.6118 383.2 397.0 365.0 33.2 40.0 25.0 5.6 27.0 0.0 5.0 75
6 6.0 6.0 6.0 -100.0 -1.0 -100.0 39.6 99.0 0.0 -89.85524 -1.0 -96.0526 -60.8 -1.0 -100.0 99.0 99.0 99.0 69.47368 72.2829 67.0987 377.2 386.0 363.0 39.2 44.0 32.0 5.6 27.0 0.0 6.0 90
7 7.0 7.0 7.0 -100.0 -1.0 -100.0 79.2 99.0 0.0 -76.71844 -1.0 -91.4868 -100.0 -1.0 -100.0 99.0 99.0 99.0 67.57896 70.4079 65.0395 342.6 383.0 229.0 42.2 48.0 34.0 37.2 145.0 0.0 7.0 105
8 8.0 8.0 8.0 -100.0 -1.0 -100.0 79.2 99.0 0.0 -74.71186 -1.0 -90.8224 -100.0 -1.0 -100.0 99.0 99.0 99.0 66.6605 67.9276 64.0263 338.0 376.0 217.0 44.0 49.0 34.0 40.0 156.0 0.0 8.0 120
9 9.0 9.0 9.0 -100.0 -1.0 -100.0 79.2 99.0 0.0 -57.75264 -1.0 -90.8224 -100.0 -1.0 -100.0 99.0 99.0 99.0 65.96315999999999 67.625 63.8947 298.2 376.0 189.0 46.2 50.0 37.0 77.6 196.0 0.0 9.0 135
10 10.0 10.0 10.0 -100.0 -1.0 -100.0 99.0 99.0 99.0 64.03554 65.2303 61.3158 -100.0 -1.0 -100.0 99.0 99.0 99.0 64.70920000000001 65.2434 62.6118 0.2 1.0 0.0 51.0 51.0 51.0 370.8 371.0 370.0 10.0 142


==> figures/optimality/data/bad_policy_random_testing.csv <==
i num_queries_avg num_queries_max num_queries_min num_failing_avg num_failing_max num_failing_min
0 15.75 23.0 9.0 0.0 0.0 0.0
1 73.0 123.0 27.0 0.5 1.0 0.0
2 119.0 223.0 50.0 0.75 2.0 0.0
3 137.25 237.0 58.0 0.75 2.0 0.0
4 203.5 263.0 99.0 1.25 2.0 0.0
5 243.0 291.0 125.0 1.5 2.0 0.0
6 305.25 391.0 225.0 2.0 3.0 1.0
7 364.25 417.0 309.0 2.5 3.0 2.0
8 431.25 506.0 342.0 3.0 4.0 2.0
9 454.75 528.0 379.0 3.0 4.0 2.0
10 492.75 548.0 395.0 3.25 4.0 2.0
11 521.75 578.0 426.0 3.25 4.0 2.0
12 567.25 678.0 467.0 3.5 5.0 2.0
13 579.75 695.0 480.0 3.5 5.0 2.0
14 647.25 735.0 510.0 4.0 5.0 2.0
15 682.75 746.0 526.0 4.25 5.0 2.0
16 742.0 846.0 535.0 4.75 6.0 2.0
17 756.75 856.0 542.0 4.75 6.0 2.0
18 800.75 929.0 583.0 5.0 7.0 2.0
19 859.75 1029.0 612.0 5.5 8.0 2.0
20 944.0 1129.0 649.0 6.25 9.0 2.0
21 963.0 1145.0 658.0 6.25 9.0 2.0
22 999.25 1152.0 668.0 6.5 9.0 2.0
23 1053.0 1239.0 676.0 7.0 9.0 2.0
24 1096.0 1266.0 692.0 7.25 9.0 2.0
25 1155.25 1293.0 792.0 7.75 10.0 3.0
26 1217.5 1348.0 892.0 8.25 10.0 4.0
27 1232.5 1380.0 899.0 8.25 10.0 4.0
28 1257.0 1414.0 912.0 8.25 10.0 4.0
29 1320.5 1458.0 1012.0 8.75 11.0 5.0
30 1384.5 1558.0 1112.0 9.25 12.0 6.0
31 1414.0 1560.0 1212.0 9.5 12.0 7.0
32 1476.5 1660.0 1312.0 10.0 13.0 8.0
33 1517.75 1760.0 1322.0 10.25 14.0 8.0
34 1579.75 1771.0 1422.0 10.75 14.0 9.0
35 1602.25 1785.0 1436.0 10.75 14.0 9.0
36 1657.5 1794.0 1536.0 11.25 14.0 9.0
37 1700.25 1859.0 1548.0 11.5 14.0 9.0
38 1759.5 1879.0 1648.0 12.0 14.0 10.0
39 1802.5 1899.0 1694.0 12.25 14.0 10.0
40 1861.25 1969.0 1769.0 12.75 15.0 11.0
41 1890.5 1987.0 1803.0 12.75 15.0 11.0
42 1929.75 2052.0 1815.0 13.0 15.0 11.0
43 1975.0 2098.0 1824.0 13.25 16.0 11.0
44 2035.5 2187.0 1899.0 13.75 16.0 11.0


==> figures/optimality/data/good_policy_optimality.csv <==
iteration pessimistic_min pessimistic_max pessimistic_avg optimistic_min optimistic_max optimistic_avg undecided_states proven_failure proven_good num_queries
0 -100 -100 -100 58 99 76.6711 408 14 0 0
1 -100 -100 -100 58 99 76.6579 408 14 0 15
2 -100 -100 -100 58 99 76.6579 408 14 0 30
3 -100 -100 -100 58 99 76.6579 408 14 0 45
4 -100 -100 -100 58 99 76.6579 408 14 0 60
5 -100 99 -40.8487 57 99 76.6447 244 14 164 75
6 -100 99 -25.2105 57 99 76.6447 224 14 184 90
7 -100 99 2.0066 57 99 76.6447 155 14 253 105
8 -100 99 67.7632 57 99 76.6447 19 14 389 120
9 57 99 76.6447 57 99 76.6447 0 14 408 135


==> figures/optimality/data/good_policy_optimality_const.csv <==
iteration pessimistic_min pessimistic_max pessimistic_avg optimistic_min optimistic_max optimistic_avg undecided_states proven_failure proven_good
9 57.0000 99.0000 76.6447 57.0000 99.0000 76.6447 0 14 408
10 57.0000 99.0000 76.6447 57.0000 99.0000 76.6447 0 14 408
11 57.0000 99.0000 76.6447 57.0000 99.0000 76.6447 0 14 408


==> figures/optimality/data/good_policy_optimality_random_testing.csv <==
foo iteration_avg iteration_max iteration_min pessimistic_min_avg pessimistic_min_max pessimistic_min_min pessimistic_max_avg pessimistic_max_max pessimistic_max_min pessimistic_avg_avg pessimistic_avg_max pessimistic_avg_min optimistic_min_avg optimistic_min_max optimistic_min_min optimistic_max_avg optimistic_max_max optimistic_max_min optimistic_avg_avg optimistic_avg_max optimistic_avg_min undecided_states_avg undecided_states_max undecided_states_min proven_failure_avg proven_failure_max proven_failure_min proven_good_avg proven_good_max proven_good_min iteration num_queries_avg
0 0 0 0 -100 -1 -100 -100 -1 -100 -100 -1 -100 58 58 58 99 99 99 76.6711 76.6711 76.6711 408 408 408 14 14 14 0 0 0 0 0
1 1 1 1 -100 -1 -100 -100 -1 -100 -100 -1 -100 57.8 58 57 99 99 99 76.66846 76.6711 76.6579 408 408 408 14 14 14 0 0 0 1 15
2 2 2 2 -100 -1 -100 -20.4 99 -100 -99.47632 -1 -100 57.8 58 57 99 99 99 76.66846 76.6711 76.6579 407.6 408 407 14 14 14 0.4 1 0 2 30
3 3 3 3 -100 -1 -100 19.4 99 -100 -98.95396 -1 -100 57.8 58 57 99 99 99 76.66846 76.6711 76.6579 406.8 408 404 14 14 14 1.2 4 0 3 45
4 4 4 4 -100 -1 -100 59.2 99 -100 -97.91056 -1 -100 57.6 58 57 99 99 99 76.66054 76.6711 76.6447 404.8 408 404 14 14 14 3.2 4 0 4 60
5 5 5 5 -100 -1 -100 59.2 99 -100 -97.91056 -1 -100 57.6 58 57 99 99 99 76.66054 76.6711 76.6447 404.8 408 404 14 14 14 3.2 4 0 5 75
6 6 6 6 -100 -1 -100 99 99 99 -96.3645 -1 -97.3882 57.4 58 57 99 99 99 76.65262 76.6579 76.6447 402.8 404 399 14 14 14 5.2 9 4 6 90
7 7 7 7 -100 -1 -100 99 99 99 -86.27106 -1 -97.3882 57.2 58 57 99 99 99 76.64734 76.6579 76.6447 380.2 404 339 14 14 14 27.8 69 4 7 105
8 8 8 8 -100 -1 -100 99 99 99 -79.56318 -1 -97.3882 57.2 58 57 99 99 99 76.64734 76.6579 76.6447 366.6 404 323 14 14 14 41.4 85 4 8 120
9 9 9 9 -100 -1 -100 99 99 99 -45.34606 -1 -97.3882 57 57 57 99 99 99 76.6447 76.6447 76.6447 284.6 404 161 14 14 14 123.4 247 4 9 135
10 10 10 10 -6.6 57 -100 99 99 99 60.60262 76.5395 18.9868 57 57 57 99 99 99 76.6447 76.6447 76.6447 39.6 153 0 14 14 14 368.4 408 255 10 150
11 11 11 11 56.2 57 53 99 99 99 75.67366 76.6447 72.1447 57 57 57 99 99 99 76.6447 76.6447 76.6447 0 0 0 14 14 14 408 408 408 11 165


==> figures/safety/data/bad_policy_random_testing.csv <==
f num_queries_avg num_queries_max num_queries_min num_failing_avg num_failing_max num_failing_min num_queries
0 7.888888888888889 10.0 4.0 0.1111111111111111 1.0 0.0 6.0
1 14.777777777777779 20.0 6.0 0.2222222222222222 2.0 0.0 9.0
2 22.88888888888889 30.0 16.0 0.2222222222222222 2.0 0.0 19.0
3 29.444444444444443 35.0 21.0 0.2222222222222222 2.0 0.0 21.0
4 36.333333333333336 42.0 27.0 0.3333333333333333 2.0 0.0 27.0
5 43.666666666666664 51.0 31.0 0.3333333333333333 2.0 0.0 31.0
6 50.111111111111114 59.0 34.0 0.5555555555555556 2.0 0.0 34.0
7 58.44444444444444 67.0 44.0 0.5555555555555556 2.0 0.0 44.0
8 65.77777777777777 77.0 53.0 0.6666666666666666 2.0 0.0 53.0
9 73.66666666666667 84.0 63.0 0.6666666666666666 2.0 0.0 63.0
10 81.66666666666667 94.0 71.0 0.6666666666666666 2.0 0.0 73.0
11 90.88888888888889 103.0 79.0 0.6666666666666666 2.0 0.0 83.0
12 97.66666666666667 108.0 89.0 0.7777777777777778 2.0 0.0 93.0
13 105.22222222222223 118.0 95.0 0.7777777777777778 2.0 0.0 103.0
14 111.77777777777777 125.0 101.0 0.8888888888888888 2.0 0.0 105.0
15 118.77777777777777 135.0 107.0 0.8888888888888888 2.0 0.0 111.0
16 126.77777777777777 142.0 114.0 0.8888888888888888 2.0 0.0 120.0
17 134.0 147.0 122.0 1.1111111111111112 2.0 0.0 128.0
18 139.22222222222223 154.0 128.0 1.1111111111111112 2.0 0.0 133.0
19 145.77777777777777 161.0 132.0 1.1111111111111112 2.0 0.0 136.0
20 152.66666666666666 166.0 135.0 1.2222222222222223 3.0 0.0 146.0
21 161.55555555555554 173.0 145.0 1.2222222222222223 3.0 0.0 152.0
22 169.22222222222223 183.0 153.0 1.3333333333333333 3.0 0.0 158.0
23 177.0 187.0 163.0 1.4444444444444444 3.0 0.0 168.0
24 183.88888888888889 197.0 166.0 1.4444444444444444 3.0 0.0 172.0
25 191.11111111111111 207.0 176.0 1.5555555555555556 3.0 0.0 176.0
26 198.88888888888889 217.0 180.0 1.6666666666666667 3.0 0.0 180.0
27 206.55555555555554 227.0 190.0 1.6666666666666667 3.0 0.0 190.0
28 214.44444444444446 236.0 198.0 1.6666666666666667 3.0 0.0 198.0
29 221.11111111111111 244.0 205.0 1.7777777777777777 3.0 0.0 205.0
30 229.11111111111111 249.0 212.0 1.7777777777777777 3.0 0.0 212.0
31 237.11111111111111 259.0 221.0 2.0 4.0 0.0 222.0
32 246.0 268.0 231.0 2.0 4.0 0.0 232.0
33 253.33333333333334 278.0 236.0 2.111111111111111 4.0 0.0 237.0
34 262.1111111111111 287.0 243.0 2.111111111111111 4.0 0.0 247.0
35 270.0 297.0 251.0 2.111111111111111 4.0 0.0 257.0
36 279.22222222222223 304.0 261.0 2.111111111111111 4.0 0.0 267.0
37 286.77777777777777 311.0 268.0 2.2222222222222223 4.0 0.0 273.0
38 293.77777777777777 321.0 276.0 2.3333333333333335 4.0 0.0 279.0
39 300.0 322.0 281.0 2.4444444444444446 5.0 0.0 284.0
40 307.55555555555554 330.0 283.0 2.4444444444444446 5.0 0.0 288.0
41 313.8888888888889 336.0 292.0 2.5555555555555554 5.0 0.0 295.0
42 322.1111111111111 346.0 298.0 2.5555555555555554 5.0 0.0 300.0
43 328.44444444444446 352.0 301.0 2.5555555555555554 5.0 0.0 310.0
44 335.3333333333333 362.0 306.0 2.6666666666666665 5.0 0.0 315.0
45 343.44444444444446 368.0 311.0 2.6666666666666665 5.0 0.0 325.0
46 351.0 377.0 319.0 2.7777777777777777 6.0 0.0 333.0
47 359.3333333333333 385.0 326.0 2.7777777777777777 6.0 0.0 337.0
48 366.44444444444446 395.0 336.0 2.7777777777777777 6.0 0.0 338.0
49 374.3333333333333 404.0 344.0 2.888888888888889 6.0 0.0 348.0
50 381.3333333333333 407.0 353.0 2.888888888888889 6.0 0.0 358.0
51 388.44444444444446 416.0 361.0 2.888888888888889 6.0 0.0 361.0
52 395.77777777777777 426.0 366.0 2.888888888888889 6.0 0.0 366.0
53 404.1111111111111 436.0 376.0 3.0 6.0 0.0 376.0
54 412.77777777777777 445.0 384.0 3.111111111111111 6.0 0.0 386.0
55 420.55555555555554 450.0 390.0 3.2222222222222223 6.0 0.0 396.0
56 427.0 455.0 396.0 3.3333333333333335 6.0 0.0 400.0
57 434.22222222222223 463.0 400.0 3.3333333333333335 6.0 0.0 406.0
58 442.55555555555554 473.0 410.0 3.4444444444444446 7.0 0.0 416.0
59 450.44444444444446 483.0 420.0 3.6666666666666665 7.0 0.0 421.0
60 458.22222222222223 489.0 429.0 3.7777777777777777 7.0 0.0 429.0
61 466.3333333333333 495.0 435.0 3.7777777777777777 7.0 0.0 435.0
62 473.0 502.0 441.0 3.888888888888889 7.0 0.0 444.0
63 481.6666666666667 512.0 448.0 3.888888888888889 7.0 0.0 454.0
64 489.0 521.0 451.0 4.0 7.0 0.0 464.0
65 497.0 530.0 458.0 4.0 7.0 0.0 474.0
66 505.3333333333333 537.0 465.0 4.0 7.0 0.0 483.0
67 511.8888888888889 547.0 470.0 4.111111111111111 7.0 0.0 488.0
68 518.7777777777778 557.0 480.0 4.111111111111111 7.0 0.0 496.0
69 527.5555555555555 567.0 490.0 4.222222222222222 7.0 0.0 506.0
70 536.1111111111111 577.0 500.0 4.222222222222222 7.0 0.0 516.0
71 543.3333333333334 587.0 510.0 4.333333333333333 7.0 0.0 522.0
72 551.0 592.0 520.0 4.555555555555555 7.0 1.0 532.0
73 559.3333333333334 597.0 530.0 4.555555555555555 7.0 1.0 542.0
74 566.1111111111111 604.0 537.0 4.555555555555555 7.0 1.0 544.0
75 573.8888888888889 612.0 543.0 4.555555555555555 7.0 1.0 551.0
76 581.4444444444445 617.0 550.0 4.555555555555555 7.0 1.0 554.0
77 588.1111111111111 622.0 555.0 4.666666666666667 8.0 1.0 564.0
78 594.5555555555555 631.0 559.0 4.666666666666667 8.0 1.0 569.0
79 602.2222222222222 639.0 567.0 4.666666666666667 8.0 1.0 579.0
80 608.7777777777778 642.0 577.0 4.888888888888889 9.0 1.0 583.0
81 616.6666666666666 649.0 585.0 4.888888888888889 9.0 1.0 591.0
82 624.3333333333334 659.0 593.0 4.888888888888889 9.0 1.0 599.0
83 630.3333333333334 669.0 598.0 5.111111111111111 10.0 1.0 609.0
84 637.0 676.0 605.0 5.111111111111111 10.0 1.0 616.0
85 642.3333333333334 680.0 612.0 5.444444444444445 10.0 1.0 623.0
86 648.8888888888889 684.0 618.0 5.555555555555555 10.0 1.0 630.0
87 657.4444444444445 691.0 624.0 5.555555555555555 10.0 1.0 639.0
88 665.8888888888889 697.0 634.0 5.666666666666667 10.0 1.0 649.0
89 674.0 707.0 641.0 5.777777777777778 10.0 1.0 657.0
90 682.8888888888889 717.0 646.0 5.777777777777778 10.0 1.0 667.0
91 690.6666666666666 727.0 653.0 6.0 10.0 1.0 674.0
92 699.2222222222222 735.0 660.0 6.111111111111111 10.0 1.0 679.0
93 706.5555555555555 745.0 670.0 6.111111111111111 10.0 1.0 687.0
94 715.6666666666666 755.0 679.0 6.111111111111111 10.0 1.0 697.0
95 723.7777777777778 763.0 683.0 6.222222222222222 11.0 1.0 707.0
96 731.7777777777778 772.0 693.0 6.444444444444445 11.0 2.0 712.0
97 739.1111111111111 782.0 700.0 6.444444444444445 11.0 2.0 716.0
98 747.2222222222222 792.0 710.0 6.444444444444445 11.0 2.0 724.0
99 754.4444444444445 797.0 720.0 6.444444444444445 11.0 2.0 734.0
100 763.0 807.0 726.0 6.666666666666667 11.0 2.0 739.0
101 770.0 817.0 730.0 6.666666666666667 11.0 2.0 749.0
102 775.8888888888889 822.0 732.0 6.666666666666667 11.0 2.0 759.0
103 782.0 825.0 739.0 6.777777777777778 11.0 2.0 761.0
104 789.3333333333334 831.0 749.0 7.0 12.0 2.0 768.0
105 796.5555555555555 840.0 752.0 7.222222222222222 12.0 2.0 777.0
106 804.3333333333334 848.0 759.0 7.222222222222222 12.0 2.0 787.0
107 810.8888888888889 853.0 769.0 7.333333333333333 13.0 2.0 790.0
108 817.4444444444445 862.0 773.0 7.333333333333333 13.0 2.0 795.0
109 825.2222222222222 871.0 778.0 7.333333333333333 13.0 2.0 805.0
110 833.7777777777778 881.0 786.0 7.333333333333333 13.0 2.0 815.0
111 841.4444444444445 889.0 796.0 7.444444444444445 13.0 3.0 823.0
112 847.7777777777778 894.0 804.0 7.555555555555555 13.0 3.0 827.0
113 855.6666666666666 904.0 812.0 7.555555555555555 13.0 3.0 835.0
114 863.2222222222222 914.0 822.0 7.555555555555555 13.0 3.0 845.0
115 870.1111111111111 924.0 827.0 7.666666666666667 14.0 3.0 851.0
116 878.4444444444445 925.0 836.0 7.666666666666667 14.0 3.0 860.0
117 886.3333333333334 935.0 842.0 7.777777777777778 14.0 4.0 867.0
118 892.8888888888889 937.0 852.0 7.777777777777778 14.0 4.0 873.0
119 900.3333333333334 946.0 862.0 7.888888888888889 14.0 4.0 875.0
120 907.2222222222222 954.0 867.0 8.0 14.0 4.0 885.0
121 916.2222222222222 964.0 877.0 8.0 14.0 4.0 895.0
122 923.3333333333334 973.0 884.0 8.222222222222221 14.0 4.0 902.0
123 931.0 980.0 894.0 8.333333333333334 14.0 4.0 912.0
124 938.2222222222222 990.0 899.0 8.333333333333334 14.0 4.0 922.0
125 946.8888888888889 997.0 906.0 8.333333333333334 14.0 4.0 929.0
126 954.1111111111111 1006.0 916.0 8.333333333333334 14.0 4.0 939.0
127 962.1111111111111 1015.0 924.0 8.444444444444445 14.0 4.0 949.0
128 969.5555555555555 1024.0 932.0 8.555555555555555 14.0 4.0 957.0
129 976.4444444444445 1034.0 941.0 8.666666666666666 14.0 4.0 960.0
130 984.1111111111111 1044.0 948.0 8.666666666666666 14.0 4.0 969.0
131 990.8888888888889 1054.0 950.0 8.777777777777779 14.0 4.0 973.0
132 998.5555555555555 1064.0 958.0 8.777777777777779 14.0 4.0 983.0
133 1006.0 1071.0 966.0 8.777777777777779 14.0 4.0 991.0
134 1012.4444444444445 1078.0 973.0 8.777777777777779 14.0 4.0 995.0
135 1019.5555555555555 1084.0 980.0 8.88888888888889 14.0 4.0 1001.0
136 1026.3333333333333 1091.0 985.0 9.0 14.0 4.0 1011.0
137 1034.0 1098.0 994.0 9.333333333333334 15.0 4.0 1017.0
138 1041.3333333333333 1104.0 1004.0 9.444444444444445 16.0 4.0 1023.0
139 1047.6666666666667 1110.0 1014.0 9.555555555555555 16.0 4.0 1024.0
140 1054.3333333333333 1120.0 1020.0 9.666666666666666 16.0 4.0 1029.0
141 1061.6666666666667 1130.0 1026.0 9.666666666666666 16.0 4.0 1039.0
142 1070.7777777777778 1138.0 1036.0 9.666666666666666 16.0 4.0 1049.0
143 1079.3333333333333 1148.0 1046.0 9.666666666666666 16.0 4.0 1059.0
144 1084.888888888889 1152.0 1048.0 9.777777777777779 16.0 4.0 1069.0
145 1092.5555555555557 1162.0 1058.0 9.777777777777779 16.0 4.0 1078.0
146 1100.2222222222222 1166.0 1064.0 9.777777777777779 16.0 4.0 1082.0
147 1108.3333333333333 1169.0 1073.0 9.777777777777779 16.0 4.0 1092.0
148 1115.3333333333333 1179.0 1076.0 9.88888888888889 16.0 4.0 1101.0
149 1123.6666666666667 1189.0 1086.0 10.0 17.0 4.0 1106.0
150 1131.111111111111 1198.0 1096.0 10.11111111111111 17.0 5.0 1109.0
151 1138.0 1208.0 1106.0 10.11111111111111 17.0 5.0 1114.0
152 1146.111111111111 1218.0 1111.0 10.11111111111111 17.0 5.0 1120.0
153 1153.6666666666667 1228.0 1116.0 10.222222222222221 17.0 5.0 1130.0
154 1161.7777777777778 1238.0 1126.0 10.222222222222221 17.0 5.0 1138.0
155 1169.7777777777778 1244.0 1136.0 10.333333333333334 17.0 5.0 1142.0
156 1176.0 1251.0 1141.0 10.333333333333334 17.0 5.0 1151.0
157 1185.111111111111 1261.0 1151.0 10.333333333333334 17.0 5.0 1161.0
158 1193.0 1271.0 1161.0 10.333333333333334 17.0 5.0 1168.0
159 1201.0 1281.0 1169.0 10.444444444444445 17.0 5.0 1172.0
160 1209.2222222222222 1291.0 1176.0 10.555555555555555 17.0 5.0 1182.0
161 1216.6666666666667 1299.0 1178.0 10.555555555555555 17.0 5.0 1192.0
162 1224.2222222222222 1309.0 1183.0 10.555555555555555 17.0 5.0 1202.0
163 1232.3333333333333 1319.0 1192.0 10.555555555555555 17.0 5.0 1207.0
164 1240.2222222222222 1329.0 1196.0 10.555555555555555 17.0 5.0 1217.0
165 1244.4444444444443 1330.0 1202.0 10.555555555555555 17.0 5.0 1220.0
166 1251.4444444444443 1340.0 1212.0 10.666666666666666 17.0 6.0 1227.0
167 1260.0 1350.0 1218.0 10.666666666666666 17.0 6.0 1237.0
168 1267.0 1353.0 1223.0 10.88888888888889 17.0 6.0 1242.0
169 1274.111111111111 1357.0 1229.0 10.88888888888889 17.0 6.0 1247.0
170 1281.3333333333333 1361.0 1237.0 10.88888888888889 17.0 6.0 1257.0
171 1287.7777777777778 1364.0 1247.0 10.88888888888889 17.0 6.0 1263.0
172 1295.5555555555557 1369.0 1252.0 10.88888888888889 17.0 6.0 1273.0
173 1304.7777777777778 1379.0 1262.0 10.88888888888889 17.0 6.0 1282.0
174 1312.4444444444443 1387.0 1272.0 10.88888888888889 17.0 6.0 1291.0
175 1320.3333333333333 1397.0 1282.0 11.0 17.0 6.0 1301.0
176 1327.2222222222222 1401.0 1287.0 11.0 17.0 6.0 1309.0
177 1333.7777777777778 1406.0 1297.0 11.0 17.0 6.0 1317.0
178 1342.5555555555557 1416.0 1303.0 11.0 17.0 6.0 1327.0
179 1349.5555555555557 1423.0 1306.0 11.11111111111111 17.0 6.0 1337.0
180 1357.3333333333333 1432.0 1316.0 11.222222222222221 17.0 6.0 1346.0
181 1364.3333333333333 1442.0 1324.0 11.222222222222221 17.0 6.0 1352.0
182 1370.3333333333333 1449.0 1329.0 11.222222222222221 17.0 6.0 1358.0
183 1378.111111111111 1457.0 1339.0 11.333333333333334 17.0 6.0 1364.0
184 1386.3333333333333 1464.0 1349.0 11.444444444444445 17.0 6.0 1374.0
185 1394.111111111111 1474.0 1359.0 11.555555555555555 17.0 6.0 1379.0
186 1401.4444444444443 1484.0 1368.0 11.555555555555555 17.0 6.0 1383.0
187 1410.111111111111 1494.0 1374.0 11.555555555555555 17.0 6.0 1393.0
188 1416.2222222222222 1504.0 1381.0 11.555555555555555 17.0 6.0 1398.0
189 1422.6666666666667 1514.0 1386.0 11.555555555555555 17.0 6.0 1407.0
190 1430.2222222222222 1524.0 1395.0 11.555555555555555 17.0 6.0 1414.0
191 1438.888888888889 1534.0 1399.0 11.555555555555555 17.0 6.0 1424.0
192 1447.888888888889 1542.0 1405.0 11.555555555555555 17.0 6.0 1434.0
193 1455.5555555555557 1547.0 1413.0 11.666666666666666 17.0 6.0 1444.0
194 1463.5555555555557 1556.0 1419.0 11.666666666666666 17.0 6.0 1449.0
195 1471.2222222222222 1566.0 1426.0 11.666666666666666 17.0 6.0 1454.0
196 1479.6666666666667 1575.0 1436.0 11.666666666666666 17.0 6.0 1464.0
197 1487.7777777777778 1581.0 1444.0 11.777777777777779 17.0 6.0 1474.0
198 1495.5555555555557 1591.0 1452.0 12.0 18.0 6.0 1480.0
199 1501.5555555555557 1601.0 1456.0 12.11111111111111 18.0 6.0 1487.0


==> figures/safety/data/bad_policy_safety.csv <==
iteration pessimistic_min pessimistic_max pessimistic_avg optimistic_min optimistic_max optimistic_avg undecided_states proven_failure proven_good num_queries
0 0.0000 0.0000 0.0000 0.0273 1.0000 0.8057 144 40 0 0
1 0.0000 0.0000 0.0000 0.0273 1.0000 0.7953 142 42 0 10
2 0.0000 0.0000 0.0000 0.0273 1.0000 0.7795 139 45 0 16
3 0.0000 0.0000 0.0000 0.0273 1.0000 0.7638 136 48 0 24
4 0.0000 0.0000 0.0000 0.0273 1.0000 0.7532 134 50 0 31
5 0.0000 1.0000 0.7324 0.0273 1.0000 0.7480 0 51 133 33


==> figures/safety/data/bad_policy_safety_const.csv <==
iteration pessimistic_min pessimistic_max pessimistic_avg optimistic_min optimistic_max optimistic_avg undecided_states proven_failure proven_good num_queries
5 0.0000 1.0000 0.7324 0.0273 1.0000 0.7480 0 51 133 33
6 0.0000 1.0000 0.7324 0.0273 1.0000 0.7480 0 51 133 184


==> figures/safety/data/bad_policy_safety_random_testing.csv <==
foo iteration_avg iteration_max iteration_min pessimistic_min_avg pessimistic_min_max pessimistic_min_min pessimistic_max_avg pessimistic_max_max pessimistic_max_min pessimistic_avg_avg pessimistic_avg_max pessimistic_avg_min optimistic_min_avg optimistic_min_max optimistic_min_min optimistic_max_avg optimistic_max_max optimistic_max_min optimistic_avg_avg optimistic_avg_max optimistic_avg_min undecided_states_avg undecided_states_max undecided_states_min proven_failure_avg proven_failure_max proven_failure_min proven_good_avg proven_good_max proven_good_min iteration num_queries
0 0 0 0 0 0 0 0 0 0 0 0 0 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 144 144 144 40 40 40 0 0 0 0 0
1 1 1 1 0 0 0 0.1 1 0 0.00054 0.0054 0 0.0273 0.0273 0.0273 1 1 1 0.80306 0.8057 0.7951 143.4 144 142 40.5 42 40 0.1 1 0 1 5
2 2 2 2 0 0 0 0.4 1 0 0.0049 0.0163 0 0.0273 0.0273 0.0273 1 1 1 0.80202 0.8057 0.7951 142.4 144 140 40.7 42 40 0.9 3 0 2 10
3 3 3 3 0 0 0 0.7 1 0 0.00869 0.0217 0 0.0273 0.0273 0.0273 1 1 1 0.80096 0.8057 0.79 141.5 143 138 40.9 43 40 1.6 4 0 3 15
4 4 4 4 0 0 0 0.7 1 0 0.01086 0.0326 0 0.0273 0.0273 0.0273 1 1 1 0.80096 0.8057 0.79 141.1 143 136 40.9 43 40 2 6 0 4 20
5 5 5 5 0 0 0 0.7 1 0 0.01685 0.0707 0 0.0273 0.0273 0.0273 1 1 1 0.7999 0.8057 0.79 139.8 143 131 41.1 43 40 3.1 13 0 5 25
6 6 6 6 0 0 0 0.7 1 0 0.01794 0.0707 0 0.0273 0.0273 0.0273 1 1 1 0.79835 0.8057 0.7848 139.3 143 131 41.4 44 40 3.3 13 0 6 30
7 7 7 7 0 0 0 0.7 1 0 0.01849 0.0707 0 0.0273 0.0273 0.0273 1 1 1 0.79782 0.8057 0.7848 139.1 143 131 41.5 44 40 3.4 13 0 7 35
8 8 8 8 0 0 0 0.7 1 0 0.02772 0.0924 0 0.0273 0.0273 0.0273 1 1 1 0.79731 0.8057 0.7848 137.3 143 127 41.6 44 40 5.1 17 0 8 40
9 9 9 9 0 0 0 0.8 1 0 0.03261 0.0924 0 0.0273 0.0273 0.0273 1 1 1 0.7968 0.8057 0.7847 136.3 143 127 41.7 44 40 6 17 0 9 45
10 10 10 10 0 0 0 0.8 1 0 0.05054 0.1576 0 0.0273 0.0273 0.0273 1 1 1 0.79472 0.8057 0.7795 132.6 142 113 42.1 45 40 9.3 29 0 10 50
11 11 11 11 0 0 0 0.9 1 0 0.05869 0.1576 0 0.0273 0.0273 0.0273 1 1 1 0.79472 0.8057 0.7795 131.1 141 113 42.1 45 40 10.8 29 0 11 55
12 12 12 12 0 0 0 0.9 1 0 0.07723 0.2615 0 0.0273 0.0273 0.0273 1 1 1 0.79106 0.8057 0.7637 127 141 92 42.8 48 40 14.2 48 0 12 60
13 13 13 13 0 0 0 0.9 1 0 0.09897 0.2615 0 0.0273 0.0273 0.0273 1 1 1 0.79 0.8057 0.7637 122.8 141 92 43 48 40 18.2 48 0 13 65
14 14 14 14 0 0 0 0.9 1 0 0.11914 0.3054 0 0.0273 0.0273 0.0273 1 1 1 0.78736 0.8057 0.7637 118.8 141 85 43.5 48 40 21.7 54 0 14 70
15 15 15 15 0 0 0 0.9 1 0 0.14933 0.3936 0 0.0273 0.0273 0.0273 1 1 1 0.78736 0.8057 0.7637 113.3 141 70 43.5 48 40 27.2 72 0 15 75
16 16 16 16 0 0 0 0.9 1 0 0.17338 0.4363 0 0.0273 0.0273 0.0273 1 1 1 0.78683 0.8057 0.7637 108.9 141 60 43.6 48 40 31.5 78 0 16 80
17 17 17 17 0 0 0 0.9 1 0 0.20568 0.4367 0 0.0273 0.0273 0.0273 1 1 1 0.78156 0.8057 0.7585 102.1 141 60 44.6 49 40 37.3 78 0 17 85
18 18 18 18 0 0 0 0.9 1 0 0.22306 0.486 0 0.0273 0.0273 0.0273 1 1 1 0.77949 0.8057 0.7585 98.5 141 52 45 49 40 40.5 89 0 18 90
19 19 19 19 0 0 0 0.9 1 0 0.31156 0.7215 0 0.0273 0.0273 0.0273 1 1 1 0.77585 0.8005 0.7585 81.8 141 10 45.7 49 41 56.5 131 0 19 95
20 20 20 20 0 0 0 0.9 1 0 0.42613 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.76741 0.8005 0.748 59.6 141 0 47.3 51 41 77.1 133 0 20 100
21 21 21 21 0 0 0 0.9 1 0 0.44128 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.76478 0.7902 0.748 56.1 141 0 47.8 51 43 80.1 133 0 21 105
22 22 22 22 0 0 0 0.9 1 0 0.51435 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75953 0.7902 0.748 41.9 141 0 48.8 51 43 93.3 133 0 22 110
23 23 23 23 0 0 0 0.9 1 0 0.52884 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75795 0.7902 0.748 38.9 141 0 49.1 51 43 96 133 0 23 115
24 24 24 24 0 0 0 0.9 1 0 0.5407 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.7569 0.7902 0.748 36.6 141 0 49.3 51 43 98.1 133 0 24 120
25 25 25 25 0 0 0 0.9 1 0 0.55181 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.7569 0.7902 0.748 34.4 141 0 49.3 51 43 100.3 133 0 25 125
26 26 26 26 0 0 0 0.9 1 0 0.55344 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75535 0.7902 0.748 33.8 141 0 49.6 51 43 100.6 133 0 26 127
27 27 27 27 0 0 0 0.9 1 0 0.63904 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.7543 0.7902 0.748 18.2 141 0 49.8 51 43 116 133 0 27 130
28 28 28 28 0 0 0 0.9 1 0 0.65263 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75327 0.7902 0.748 15.5 141 0 50 51 43 118.5 133 0 28 133
29 29 29 29 0 0 0 0.9 1 0 0.65263 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 15.3 141 0 50.2 51 43 118.5 133 0 29 136
30 30 30 30 0 0 0 0.9 1 0 0.65916 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 14.1 141 0 50.2 51 43 119.7 133 0 30 138
31 31 31 31 0 0 0 0.9 1 0 0.65916 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 14.1 141 0 50.2 51 43 119.7 133 0 31 140
32 32 32 32 0 0 0 0.9 1 0 0.65916 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 14.1 141 0 50.2 51 43 119.7 133 0 32 144
33 33 33 33 0 0 0 0.9 1 0 0.65916 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 14.1 141 0 50.2 51 43 119.7 133 0 33 148
34 34 34 34 0 0 0 0.9 1 0 0.65916 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 14.1 141 0 50.2 51 43 119.7 133 0 34 152
35 35 35 35 0 0 0 0.9 1 0 0.65916 0.7324 0 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 14.1 141 0 50.2 51 43 119.7 133 0 35 158
36 36 36 36 0 0 0 1 1 1 0.68796 0.7324 0.288 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 8.8 88 0 50.2 51 43 125 133 53 36 160
37 37 37 37 0 0 0 1 1 1 0.68905 0.7324 0.2989 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 8.6 86 0 50.2 51 43 125.2 133 55 37 165
38 38 38 38 0 0 0 1 1 1 0.68905 0.7324 0.2989 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 8.6 86 0 50.2 51 43 125.2 133 55 38 170
39 39 39 39 0 0 0 1 1 1 0.68905 0.7324 0.2989 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 8.6 86 0 50.2 51 43 125.2 133 55 39 173
40 40 40 40 0 0 0 1 1 1 0.68959 0.7324 0.3043 0.0273 0.0273 0.0273 1 1 1 0.75222 0.7902 0.748 8.5 85 0 50.2 51 43 125.3 133 56 40 177
41 41 41 41 0 0 0 1 1 1 0.73076 0.7324 0.716 0.0273 0.0273 0.0273 1 1 1 0.748 0.748 0.748 0.3 3 0 51 51 51 132.7 133 130 41 180
42 42 42 42 0 0 0 1 1 1 0.7324 0.7324 0.7324 0.0273 0.0273 0.0273 1 1 1 0.748 0.748 0.748 0 0 0 51 51 51 133 133 133 42 184


==> figures/safety/data/good_policy_safety.csv <==
iteration pessimistic_min pessimistic_max pessimistic_avg optimistic_min optimistic_max optimistic_avg undecided_states proven_failure proven_good num_queries
0 0.0000 0.0000 0.0000 0.0273 1.0000 0.8057 144 40 0 0
1 0.0000 1.0000 0.7971 0.0273 1.0000 0.8057 0 40 144 10


==> figures/safety/data/good_policy_safety_const.csv <==
iteration pessimistic_min pessimistic_max pessimistic_avg optimistic_min optimistic_max optimistic_avg undecided_states proven_failure proven_good num_queries
1 0.0000 1.0000 0.7971 0.0273 1.0000 0.8057 0 40 144 10
27   0.0000 1.0000 0.7971 0.0273 1.0000 0.8057 0 40 144  184


==> figures/safety/data/good_policy_safety_random_testing.csv <==
iteration iteration_avg iteration_max iteration_min pessimistic_min_avg pessimistic_min_max pessimistic_min_min pessimistic_max_avg pessimistic_max_max pessimistic_max_min pessimistic_avg_avg pessimistic_avg_max pessimistic_avg_min optimistic_min_avg optimistic_min_max optimistic_min_min optimistic_max_avg optimistic_max_max optimistic_max_min optimistic_avg_avg optimistic_avg_max optimistic_avg_min undecided_states_avg undecided_states_max undecided_states_min proven_failure_avg proven_failure_max proven_failure_min proven_good_avg proven_good_max proven_good_min iteration num_queries
0 0 0 0 0 0 0 0 0 0 0 0 0 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 144 144 144 40 40 40 0 0 0 0 0 0
1 1 1 1 0 0 0 0.3 1 0 0.00325 0.0217 0 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 143.4 144 140 40 40 40 0.6 4 0 1 10
2 2 2 2 0 0 0 0.5 1 0 0.00761 0.0272 0 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 142.6 144 139 40 40 40 1.4 5 0 2 15
3 3 3 3 0 0 0 0.8 1 0 0.01304 0.038 0 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 141.6 144 137 40 40 40 2.4 7 0 3 20
4 4 4 4 0 0 0 0.9 1 0 0.02228 0.0924 0 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 139.9 144 127 40 40 40 4.1 17 0 4 25
5 5 5 5 0 0 0 1 1 1 0.04402 0.1141 0.0054 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 135.9 143 123 40 40 40 8.1 21 1 5 30
6 6 6 6 0 0 0 1 1 1 0.06635 0.1745 0.0054 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 131.8 143 112 40 40 40 12.2 32 1 6 35
7 7 7 7 0 0 0 1 1 1 0.10313 0.2844 0.0054 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 125.3 143 93 40 40 40 18.7 51 1 7 40
8 8 8 8 0 0 0 1 1 1 0.12868 0.2844 0.0163 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 120.6 141 93 40 40 40 23.4 51 3 8 45
9 9 9 9 0 0 0 1 1 1 0.22271 0.5453 0.0217 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 103.3 140 45 40 40 40 40.7 99 4 9 50
10 10 10 10 0 0 0 1 1 1 0.25713 0.5888 0.0326 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 97.1 138 37 40 40 40 46.9 107 6 10 60
11 11 11 11 0 0 0 1 1 1 0.3104 0.7669 0.0326 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 88.9 138 6 40 40 40 55.1 138 6 11 70
12 12 12 12 0 0 0 1 1 1 0.42647 0.7971 0.0598 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 68.8 133 0 40 40 40 75.2 144 11 12 80
13 13 13 13 0 0 0 1 1 1 0.56155 0.7971 0.1522 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 43.6 116 0 40 40 40 100.4 144 28 13 90
14 14 14 14 0 0 0 1 1 1 0.63159 0.7971 0.1522 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 30.6 116 0 40 40 40 113.4 144 28 14 100
15 15 15 15 0 0 0 1 1 1 0.68556 0.7971 0.1685 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 20.7 113 0 40 40 40 123.3 144 31 15 110
16 16 16 16 0 0 0 1 1 1 0.69873 0.7971 0.1685 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 17.7 113 0 40 40 40 126.3 144 31 16 120
17 17 17 17 0 0 0 1 1 1 0.72065 0.7971 0.1739 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 13.8 112 0 40 40 40 130.2 144 32 17 130
18 18 18 18 0 0 0 1 1 1 0.73967 0.7971 0.3587 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 10.3 78 0 40 40 40 133.7 144 66 18 140
19 19 19 19 0 0 0 1 1 1 0.75326 0.7971 0.3587 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 7.8 78 0 40 40 40 136.2 144 66 19 142
20 20 20 20 0 0 0 1 1 1 0.7538 0.7971 0.3641 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 7.7 77 0 40 40 40 136.3 144 67 20 149
21 21 21 21 0 0 0 1 1 1 0.76411 0.7971 0.4672 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 5.9 59 0 40 40 40 138.1 144 85 21 150
22 22 22 22 0 0 0 1 1 1 0.77523 0.7971 0.5784 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 5.5 55 0 40 40 40 138.5 144 89 22 155
23 23 23 23 0 0 0 1 1 1 0.77523 0.7971 0.5784 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 5.5 55 0 40 40 40 138.5 144 89 23 160
24 24 24 24 0 0 0 1 1 1 0.7774 0.7971 0.6001 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 5.4 54 0 40 40 40 138.6 144 90 24 170
25 25 25 25 0 0 0 1 1 1 0.7774 0.7971 0.6001 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 5.4 54 0 40 40 40 138.6 144 90 25 175
26 26 26 26 0 0 0 1 1 1 0.78116 0.7971 0.6377 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 4.4 44 0 40 40 40 139.6 144 100 26 180
27 27 27 27 0 0 0 1 1 1 0.7971 0.7971 0.7971 0.0273 0.0273 0.0273 1 1 1 0.8057 0.8057 0.8057 0 0 0 40 40 40 144 144 144 27 184


==> figures/skiing/data/bar_plot_data.csv <==
avg_cluster_size safe_cluster_states unsafe_cluster_states
25 50063 25260
50 56657 38208
100 59946 50309
150 62055 56265


==> figures/skiing/data/bar_plot_data_1.csv <==
avg_cluster_size safe_cluster_states unsafe_cluster_states
1  50063 25260



==> figures/skiing/data/bar_plot_data_10.csv <==
avg_cluster_size safe_cluster_states unsafe_cluster_states
10 50063 25260


==> figures/skiing/data/bar_plot_data_100.csv <==
avg_cluster_size safe_cluster_states unsafe_cluster_states
100 59946 50309


==> figures/skiing/data/bar_plot_data_150.csv <==
avg_cluster_size safe_cluster_states unsafe_cluster_states
150 62055 56265


==> figures/skiing/data/bar_plot_data_25.csv <==
avg_cluster_size safe_cluster_states unsafe_cluster_states
25 50063 25260


==> figures/skiing/data/bar_plot_data_50.csv <==
avg_cluster_size safe_cluster_states unsafe_cluster_states
50 56657 38208


==> figures/skiing/data/random_testing_1.csv <==
sum_tests sum_safe sum_unsafe
0  1  0
500  467  33
1000  945  54
1500  1414  85
2000  1889  110
2500  2358  139
3000  2835  162
3500  3313  182
4000  3771  222
4500  4246  246
5000  4718  273
5500  5185  306
6500  6128  361
7000  6610  379
7500  7084  403
8000  7559  426
8500  8033  451
9000  8512  472
9500  8988  495
10000  9459  523
10500  9933  549
11000  10407  574
11500  10881  598
12000  11357  622
12500  11827  652
13000  12304  671
13500  12780  695
14000  13251  723
14500  13725  749
15000  14202  772
15500  14676  795
16000  15150  820
16500  15625  842
17000  16101  866
17500  16567  900
18000  17046  919
18500  17513  951
19000  17992  972
19500  18465  997
20000  18938  1024
20500  19410  1049
21000  19885  1073
21500  20360  1097
22000  20836  1120
22500  21310  1146
23000  21782  1173
23500  22254  1199
24000  22729  1224
24500  23205  1246
25000  23674  1276
25500  24143  1307
26000  24617  1331
26500  25081  1365
27000  25551  1395
27500  26024  1421
28000  26480  1464
28500  26955  1487
29000  27416  1525
29500  27891  1548
30000  28371  1568
31500  29791  1646
32000  30259  1677
32500  30727  1708
33000  31200  1734
33500  31669  1765
34000  32150  1784
34500  32633  1801
35000  33107  1825
35500  33579  1852
36000  34047  1882
36500  34519  1910
37000  34991  1938
37500  35461  1967
38000  35920  2006
38500  36391  2035
39000  36873  2052
39500  37340  2082
40000  37814  2108
40500  38287  2135
41000  38763  2159
41500  39243  2179
42000  39715  2207
42500  40180  2241
43000  40648  2273
43500  41116  2305
44000  41585  2336
44500  42049  2371
45000  42527  2393
45500  42992  2425
46000  43461  2455
46500  43944  2471
47000  44417  2497
47500  44889  2524
48000  45361  2551
48500  45835  2577
49000  46290  2622
49500  46749  2660
50000  47225  2684
50500  47700  2709
51000  48171  2738
51500  48637  2771
52000  49101  2806
52500  49571  2835
53000  50043  2863
53500  50517  2888
55000  51919  2982
55500  52392  3009
56000  52864  3037
56500  53338  3062
57000  53800  3099
57500  54268  3129
58000  54747  3150
58500  55218  3177
59000  55695  3199
59500  56162  3231
60000  56492  3301


==> figures/skiing/data/random_testing_collated.csv <==
sum_tests_10 sum_safe_10 sum_unsafe_10 sum_tests_1 sum_safe_1 sum_unsafe_1 sum_tests_3 sum_safe_3 sum_unsafe_3 sum_tests_11 sum_safe_11 sum_unsafe_11 sum_tests_4 sum_safe_4 sum_unsafe_4 sum_tests_5 sum_safe_5 sum_unsafe_5 sum_tests_6 sum_safe_6 sum_unsafe_6 sum_tests_7 sum_safe_7 sum_unsafe_7 sum_tests_8 sum_safe_8 sum_unsafe_8 sum_tests_9 sum_safe_9 sum_unsafe_9 sum_tests_min sum_tests_max sum_tests_avg sum_safe_min sum_safe_max sum_safe_avg sum_unsafe_min sum_unsafe_max sum_unsafe_avg
0 1 0 0 1 0 0 1 0 0 1 0 0 1 0 0 1 0 0 1 0 0 1 0 0 1 0 0 1 0 0 0 0 1 1 1 0 0 0
500 476 25 500 467 33 500 474 27 500 471 30 500 465 36 500 477 24 500 477 24 500 471 30 500 476 25 500 473 28 500 500 500 465 477 472.7 24 36 28.2
1000 949 52 1000 945 54 1000 948 53 1000 943 58 1000 936 65 1000 943 58 1000 957 44 1000 940 61 1000 948 53 1000 954 47 1000 1000 1000 936 957 946.3 44 65 54.5
1500 1424 77 1500 1414 85 1500 1426 75 1500 1408 93 1500 1407 94 1500 1409 92 1500 1433 68 1500 1418 83 1500 1414 87 1500 1428 73 1500 1500 1500 1407 1433 1418.1 68 94 82.7
2000 1890 111 2000 1889 110 2000 1898 103 2000 1876 125 2000 1879 122 2000 1883 118 2000 1903 98 2000 1885 116 2000 1882 119 2000 1893 108 2000 2000 2000 1876 1903 1887.8 98 125 113
2500 2359 142 2500 2358 139 2500 2369 132 2500 2350 151 2500 2350 151 2500 2360 141 2500 2379 122 2500 2351 150 2500 2358 143 2500 2366 135 2500 2500 2500 2350 2379 2360 122 151 140.6
3000 2830 171 3000 2835 162 3000 2840 161 3000 2823 178 3000 2825 176 3000 2828 173 3000 2853 148 3000 2814 187 3000 2837 164 3000 2831 170 3000 3000 3000 2814 2853 2831.6 148 187 169
3500 3302 199 3500 3313 182 3500 3314 187 3500 3294 207 3500 3297 204 3500 3299 202 3500 3318 183 3500 3280 221 3500 3304 197 3500 3304 197 3500 3500 3500 3280 3318 3302.5 182 221 197.9
4000 3775 226 4000 3771 222 4000 3790 211 4000 3763 238 4000 3773 228 4000 3764 237 4000 3787 214 4000 3756 245 4000 3783 218 4000 3776 225 4000 4000 4000 3756 3790 3773.8 211 245 226.4
4500 4250 251 4500 4246 246 4500 4269 232 4500 4235 266 4500 4240 261 4500 4232 269 4500 4256 245 4500 4226 275 4500 4258 243 4500 4250 251 4500 4500 4500 4226 4269 4246.2 232 275 253.9
5000 4726 275 5000 4718 273 5000 4747 254 5000 4699 302 5000 4719 282 5000 4703 298 5000 4730 271 5000 4700 301 5000 4728 273 5000 4723 278 5000 5000 5000 4699 4747 4719.3 254 302 280.7
5500 5198 303 5500 5185 306 5500 5210 291 5500 5170 331 5500 5201 300 5500 5182 319 5500 5193 308 5500 5169 332 5500 5201 300 5500 5199 302 5500 5500 5500 5169 5210 5190.8 291 332 309.2
6000 5667 334 6500 6128 361 6000 5680 321 6000 5640 361 6000 5682 319 6000 5652 349 6000 5663 338 6000 5641 360 6000 5667 334 6000 5681 320 6000 6500 6050 5640 6128 5710.1 319 361 339.7
6500 6143 358 7000 6610 379 6500 6149 352 6500 6113 388 6500 6152 349 6500 6125 376 6500 6134 367 6500 6118 383 6500 6130 371 6500 6144 357 6500 7000 6550 6113 6610 6181.8 349 388 368
7000 6612 389 7500 7084 403 7000 6620 381 7000 6587 414 7000 6634 367 7000 6589 412 7000 6610 391 7000 6593 408 7000 6606 395 7000 6610 391 7000 7500 7050 6587 7084 6654.5 367 414 395.1
7500 7081 420 8000 7559 426 7500 7085 416 7500 7071 430 7500 7110 391 7500 7064 437 7500 7083 418 7500 7065 436 7500 7082 419 7500 7077 424 7500 8000 7550 7064 7559 7127.7 391 437 421.7
8000 7554 447 8500 8033 451 8000 7560 441 8000 7544 457 8000 7583 418 8000 7538 463 8000 7556 445 8000 7536 465 8000 7553 448 8000 7551 450 8000 8500 8050 7536 8033 7600.8 418 465 448.5
8500 8030 471 9000 8512 472 8500 8033 468 8500 8020 481 8500 8047 454 8500 8013 488 8500 8032 469 8500 8021 480 8500 8032 469 8500 8020 481 8500 9000 8550 8013 8512 8076 454 488 473.3
9000 8503 498 9500 8988 495 9000 8506 495 9000 8486 515 9000 8530 471 9000 8484 517 9000 8511 490 9000 8491 510 9000 8507 494 9000 8496 505 9000 9500 9050 8484 8988 8550.2 471 517 499
9500 8981 520 10000 9459 523 9500 8983 518 9500 8960 541 9500 9007 494 9500 8961 540 9500 8984 517 9500 8971 530 9500 8965 536 9500 8971 530 9500 10000 9550 8960 9459 9024.2 494 541 524.9
10000 9453 548 10500 9933 549 10000 9459 542 10000 9418 583 10000 9477 524 10000 9430 571 10000 9463 538 10000 9434 567 10000 9438 563 10000 9449 552 10000 10500 10050 9418 9933 9495.4 524 583 553.7
10500 9936 565 11000 10407 574 10500 9930 571 10500 9887 614 10500 9947 554 10500 9908 593 10500 9940 561 10500 9904 597 10500 9907 594 10500 9922 579 10500 11000 10550 9887 10407 9968.8 554 614 580.2
11000 10412 589 11500 10881 598 11000 10403 598 11000 10356 645 11000 10429 572 11000 10383 618 11000 10408 593 11000 10373 628 11000 10379 622 11000 10390 611 11000 11500 11050 10356 10881 10441.4 572 645 607.4
11500 10887 614 12000 11357 622 11500 10883 618 11500 10828 673 11500 10900 601 11500 10861 640 11500 10872 629 11500 10845 656 11500 10848 653 11500 10868 633 11500 12000 11550 10828 11357 10914.9 601 673 633.9
12000 11366 635 12500 11827 652 12000 11353 648 12000 11303 698 12000 11366 635 12000 11333 668 12000 11354 647 12000 11320 681 12000 11321 680 12000 11342 659 12000 12500 12050 11303 11827 11388.5 635 698 660.3
12500 11842 659 13000 12304 671 12500 11828 673 12500 11774 727 12500 11833 668 12500 11800 701 12500 11824 677 12500 11795 706 12500 11787 714 12500 11812 689 12500 13000 12550 11774 12304 11859.9 659 727 688.5
13000 12301 700 13500 12780 695 13000 12303 698 13000 12254 747 13000 12312 689 13000 12280 721 13000 12290 711 13000 12275 726 13000 12261 740 13000 12283 718 13000 13500 13050 12254 12780 12333.9 689 747 714.5
13500 12771 730 14000 13251 723 13500 12782 719 13500 12721 780 13500 12791 710 13500 12748 753 13500 12757 744 13500 12740 761 13500 12727 774 13500 12760 741 13500 14000 13550 12721 13251 12804.8 710 780 743.5
14000 13246 755 14500 13725 749 14000 13257 744 14000 13203 798 14000 13267 734 14000 13222 779 14000 13228 773 14000 13219 782 14000 13197 804 14000 13235 766 14000 14500 14050 13197 13725 13279.9 734 804 768.4
14500 13723 778 15000 14202 772 14500 13732 769 14500 13671 830 14500 13745 756 14500 13682 819 14500 13697 804 14500 13683 818 14500 13677 824 14500 13715 786 14500 15000 14550 13671 14202 13752.7 756 830 795.6
15000 14202 799 15500 14676 795 15000 14199 802 15000 14147 854 15000 14212 789 15000 14145 856 15000 14169 832 15000 14155 846 15000 14146 855 15000 14182 819 15000 15500 15050 14145 14676 14223.3 789 856 824.7
15500 14670 831 16000 15150 820 15500 14670 831 15500 14612 889 15500 14683 818 15500 14610 891 15500 14645 856 15500 14636 865 15500 14616 885 15500 14647 854 15500 16000 15550 14610 15150 14693.9 818 891 854
16000 15146 855 16500 15625 842 16000 15151 850 16000 15081 920 16000 15158 843 16000 15086 915 16000 15113 888 16000 15102 899 16000 15084 917 16000 15122 879 16000 16500 16050 15081 15625 15166.8 842 920 880.8
16500 15617 884 17000 16101 866 16500 15613 888 16500 15550 951 16500 15623 878 16500 15553 948 16500 15589 912 16500 15582 919 16500 15551 950 16500 15588 913 16500 17000 16550 15550 16101 15636.7 866 951 910.9
17000 16078 923 17500 16567 900 17000 16088 913 17000 16025 976 17000 16089 912 17000 16024 977 17000 16058 943 17000 16055 946 17000 16029 972 17000 16056 945 17000 17500 17050 16024 16567 16106.9 900 977 940.7
17500 16551 950 18000 17046 919 17500 16556 945 17500 16496 1005 17500 16562 939 17500 16489 1012 17500 16526 975 17500 16529 972 17500 16505 996 17500 16526 975 17500 18000 17550 16489 17046 16578.6 919 1012 968.8
18000 17024 977 18500 17513 951 18000 17023 978 18000 16962 1039 18000 17039 962 18000 16958 1043 18000 17003 998 18000 17007 994 18000 16977 1024 18000 17005 996 18000 18500 18050 16958 17513 17051.1 951 1043 996.2
18500 17499 1002 19000 17992 972 18500 17499 1002 18500 17433 1068 18500 17516 985 18500 17422 1079 18500 17467 1034 18500 17480 1021 18500 17443 1058 18500 17487 1014 18500 19000 18550 17422 17992 17523.8 972 1079 1023.5
19000 17963 1038 19500 18465 997 19000 17973 1028 19000 17905 1096 19000 18000 1001 19000 17905 1096 19000 17945 1056 19000 17942 1059 19000 17910 1091 19000 17961 1040 19000 19500 19050 17905 18465 17996.9 997 1096 1050.2
19500 18426 1075 20000 18938 1024 19500 18443 1058 19500 18371 1130 19500 18479 1022 19500 18380 1121 19500 18421 1080 19500 18412 1089 19500 18378 1123 19500 18436 1065 19500 20000 19550 18371 18938 18468.4 1022 1130 1078.7
20000 18894 1107 20500 19410 1049 20000 18918 1083 20000 18844 1157 20000 18946 1055 20000 18842 1159 20000 18893 1108 20000 18890 1111 20000 18844 1157 20000 18914 1087 20000 20500 20050 18842 19410 18939.5 1049 1159 1107.3
20500 19365 1136 21000 19885 1073 20500 19388 1113 20500 19323 1178 20500 19413 1088 20500 19321 1180 20500 19371 1130 20500 19349 1152 20500 19320 1181 20500 19392 1109 20500 21000 20550 19320 19885 19412.7 1073 1181 1134
21000 19838 1163 21500 20360 1097 21000 19853 1148 21000 19794 1207 21000 19889 1112 21000 19793 1208 21000 19848 1153 21000 19823 1178 21000 19796 1205 21000 19863 1138 21000 21500 21050 19793 20360 19885.7 1097 1208 1160.9
21500 20308 1193 22000 20836 1120 21500 20328 1173 21500 20267 1234 21500 20362 1139 21500 20262 1239 21500 20328 1173 21500 20302 1199 21500 20268 1233 21500 20348 1153 21500 22000 21550 20262 20836 20360.9 1120 1239 1185.6
22000 20780 1221 22500 21310 1146 22000 20804 1197 22000 20730 1271 22000 20837 1164 22000 20734 1267 22000 20804 1197 22000 20773 1228 22000 20749 1252 22000 20820 1181 22000 22500 22050 20730 21310 20834.1 1146 1271 1212.4
22500 21250 1251 23000 21782 1173 22500 21284 1217 22500 21206 1295 22500 21311 1190 22500 21200 1301 22500 21284 1217 22500 21243 1258 22500 21219 1282 22500 21290 1211 22500 23000 22550 21200 21782 21306.9 1173 1301 1239.5
23000 21709 1292 23500 22254 1199 23000 21760 1241 23000 21677 1324 23000 21777 1224 23000 21668 1333 23000 21744 1257 23000 21704 1297 23000 21682 1319 23000 21764 1237 23000 23500 23050 21668 22254 21773.9 1199 1333 1272.3
23500 22182 1319 24000 22729 1224 23500 22218 1283 23500 22150 1351 23500 22249 1252 23500 22140 1361 23500 22212 1289 23500 22176 1325 23500 22157 1344 23500 22241 1260 23500 24000 23550 22140 22729 22245.4 1224 1361 1300.8
24000 22659 1342 24500 23205 1246 24000 22681 1320 24000 22627 1374 24000 22716 1285 24000 22612 1389 24000 22683 1318 24000 22653 1348 24000 22631 1370 24000 22714 1287 24000 24500 24050 22612 23205 22718.1 1246 1389 1327.9
24500 23132 1369 25000 23674 1276 24500 23161 1340 24500 23096 1405 24500 23185 1316 24500 23084 1417 24500 23157 1344 24500 23123 1378 24500 23107 1394 24500 23188 1313 24500 25000 24550 23084 23674 23190.7 1276 1417 1355.2
25000 23608 1393 25500 24143 1307 25000 23635 1366 25000 23557 1444 25000 23670 1331 25000 23557 1444 25000 23619 1382 25000 23598 1403 25000 23579 1422 25000 23666 1335 25000 25500 25050 23557 24143 23663.2 1307 1444 1382.7
25500 24075 1426 26000 24617 1331 25500 24114 1387 25500 24030 1471 25500 24144 1357 25500 24031 1470 25500 24095 1406 25500 24073 1428 25500 24048 1453 25500 24141 1360 25500 26000 25550 24030 24617 24136.8 1331 1471 1408.9
26000 24556 1445 26500 25081 1365 26000 24590 1411 26000 24504 1497 26000 24621 1380 26000 24496 1505 26000 24561 1440 26000 24550 1451 26000 24519 1482 26000 24616 1385 26000 26500 26050 24496 25081 24609.4 1365 1505 1436.1
26500 25028 1473 27000 25551 1395 26500 25059 1442 26500 24976 1525 26500 25090 1411 26500 24965 1536 26500 25035 1466 26500 25017 1484 26500 24990 1511 26500 25094 1407 26500 27000 26550 24965 25551 25080.5 1395 1536 1465
27000 25501 1500 27500 26024 1421 27000 25531 1470 27000 25447 1554 27000 25564 1437 27000 25419 1582 27000 25500 1501 27000 25487 1514 27000 25464 1537 27000 25564 1437 27000 27500 27050 25419 26024 25550.1 1421 1582 1495.3
27500 25979 1522 28000 26480 1464 27500 26008 1493 27500 25922 1579 27500 26031 1470 27500 25879 1622 27500 25970 1531 27500 25962 1539 27500 25938 1563 27500 26039 1462 27500 28000 27550 25879 26480 26020.8 1462 1622 1524.5
28000 26453 1548 28500 26955 1487 28000 26486 1515 28000 26392 1609 28000 26504 1497 28000 26355 1646 28000 26448 1553 28000 26431 1570 28000 26414 1587 28000 26518 1483 28000 28500 28050 26355 26955 26495.6 1483 1646 1549.5
28500 26923 1578 29000 27416 1525 28500 26961 1540 28500 26870 1631 28500 26973 1528 28500 26827 1674 28500 26925 1576 28500 26901 1600 28500 26895 1606 28500 26988 1513 28500 29000 28550 26827 27416 26967.9 1513 1674 1577.1
29000 27394 1607 29500 27891 1548 29000 27437 1564 29000 27341 1660 29000 27447 1554 29000 27307 1694 29000 27393 1608 29000 27383 1618 29000 27367 1634 29000 27471 1530 29000 29500 29050 27307 27891 27443.1 1530 1694 1601.7
29500 27872 1629 30000 28371 1568 29500 27920 1581 29500 27807 1694 29500 27917 1584 29500 27789 1712 29500 27864 1637 29500 27859 1642 29500 27845 1656 29500 27943 1558 29500 30000 29550 27789 28371 27918.7 1558 1712 1626.1
30000 28339 1662 31500 29791 1646 30000 28397 1604 30000 28281 1720 30000 28387 1614 30000 28261 1740 30000 28337 1664 30000 28335 1666 30000 28324 1677 30000 28414 1587 30000 31500 30150 28261 29791 28486.6 1587 1740 1658
30500 28814 1687 32000 30259 1677 30500 28866 1635 30500 28757 1744 30500 28865 1636 30500 28738 1763 30500 28807 1694 30500 28799 1702 30500 28796 1705 30500 28877 1624 30500 32000 30650 28738 30259 28957.8 1624 1763 1686.7
31000 29290 1711 32500 30727 1708 31000 29342 1659 31000 29228 1773 31000 29328 1673 31000 29214 1787 31000 29283 1718 31000 29266 1735 31000 29268 1733 31000 29347 1654 31000 32500 31150 29214 30727 29429.3 1654 1787 1715.1
31500 29757 1744 33000 31200 1734 31500 29820 1681 31500 29696 1805 31500 29807 1694 31500 29687 1814 31500 29757 1744 31500 29736 1765 31500 29741 1760 31500 29819 1682 31500 33000 31650 29687 31200 29902 1681 1814 1742.3
32000 30238 1763 33500 31669 1765 32000 30285 1716 32000 30167 1834 32000 30283 1718 32000 30164 1837 32000 30225 1776 32000 30207 1794 32000 30206 1795 32000 30292 1709 32000 33500 32150 30164 31669 30373.6 1709 1837 1770.7
32500 30714 1787 34000 32150 1784 32500 30764 1737 32500 30644 1857 32500 30750 1751 32500 30639 1862 32500 30696 1805 32500 30683 1818 32500 30680 1821 32500 30772 1729 32500 34000 32650 30639 32150 30849.2 1729 1862 1795.1
33000 31182 1819 34500 32633 1801 33000 31232 1769 33000 31109 1892 33000 31217 1784 33000 31111 1890 33000 31171 1830 33000 31159 1842 33000 31157 1844 33000 31244 1757 33000 34500 33150 31109 32633 31321.5 1757 1892 1822.8
33500 31663 1838 35000 33107 1825 33500 31709 1792 33500 31581 1920 33500 31692 1809 33500 31590 1911 33500 31642 1859 33500 31626 1875 33500 31637 1864 33500 31712 1789 33500 35000 33650 31581 33107 31795.9 1789 1920 1848.2
34000 32147 1854 35500 33579 1852 34000 32186 1815 34000 32056 1945 34000 32175 1826 34000 32060 1941 34000 32114 1887 34000 32093 1908 34000 32105 1896 34000 32183 1818 34000 35500 34150 32056 33579 32269.8 1815 1945 1874.2
34500 32617 1884 36000 34047 1882 34500 32665 1836 34500 32532 1969 34500 32654 1847 34500 32534 1967 34500 32590 1911 34500 32561 1940 34500 32576 1925 34500 32652 1849 34500 36000 34650 32532 34047 32742.8 1836 1969 1901
35000 33095 1906 36500 34519 1910 35000 33144 1857 35000 33013 1988 35000 33110 1891 35000 33014 1987 35000 33064 1937 35000 33027 1974 35000 33048 1953 35000 33122 1879 35000 36500 35150 33013 34519 33215.6 1857 1988 1928.2
35500 33563 1938 37000 34991 1938 35500 33622 1879 35500 33484 2017 35500 33580 1921 35500 33480 2021 35500 33534 1967 35500 33502 1999 35500 33530 1971 35500 33594 1907 35500 37000 35650 33480 34991 33688 1879 2021 1955.8
36000 34035 1966 37500 35461 1967 36000 34091 1910 36000 33956 2045 36000 34053 1948 36000 33958 2043 36000 34010 1991 36000 33985 2016 36000 33999 2002 36000 34065 1936 36000 37500 36150 33956 35461 34161.3 1910 2045 1982.4
36500 34512 1989 38000 35920 2006 36500 34566 1935 36500 34429 2072 36500 34533 1968 36500 34428 2073 36500 34484 2017 36500 34457 2044 36500 34472 2029 36500 34546 1955 36500 38000 36650 34428 35920 34634.7 1935 2073 2008.8
37000 34981 2020 38500 36391 2035 37000 35034 1967 37000 34894 2107 37000 35003 1998 37000 34904 2097 37000 34950 2051 37000 34935 2066 37000 34937 2064 37000 35018 1983 37000 38500 37150 34894 36391 35104.7 1967 2107 2038.8
37500 35460 2041 39000 36873 2052 37500 35502 1999 37500 35363 2138 37500 35471 2030 37500 35386 2115 37500 35417 2084 37500 35404 2097 37500 35418 2083 37500 35494 2007 37500 39000 37650 35363 36873 35578.8 1999 2138 2064.6
38000 35933 2068 39500 37340 2082 38000 35970 2031 38000 35838 2163 38000 35940 2061 38000 35856 2145 38000 35885 2116 38000 35884 2117 38000 35888 2113 38000 35967 2034 38000 39500 38150 35838 37340 36050.1 2031 2163 2093
38500 36403 2098 40000 37814 2108 38500 36441 2060 38500 36312 2189 38500 36415 2086 38500 36336 2165 38500 36362 2139 38500 36354 2147 38500 36358 2143 38500 36442 2059 38500 40000 38650 36312 37814 36523.7 2059 2189 2119.4
39000 36875 2126 40500 38287 2135 39000 36921 2080 39000 36796 2205 39000 36890 2111 39000 36803 2198 39000 36831 2170 39000 36830 2171 39000 36832 2169 39000 36918 2083 39000 40500 39150 36796 38287 36998.3 2080 2205 2144.8
39500 37348 2153 41000 38763 2159 39500 37397 2104 39500 37258 2243 39500 37368 2133 39500 37274 2227 39500 37294 2207 39500 37301 2200 39500 37305 2196 39500 37395 2106 39500 41000 39650 37258 38763 37470.3 2104 2243 2172.8
40000 37820 2181 41500 39243 2179 40000 37871 2130 40000 37728 2273 40000 37842 2159 40000 37746 2255 40000 37771 2230 40000 37777 2224 40000 37778 2223 40000 37864 2137 40000 41500 40150 37728 39243 37944 2130 2273 2199.1
40500 38293 2208 42000 39715 2207 40500 38347 2154 40500 38198 2303 40500 38308 2193 40500 38220 2281 40500 38243 2258 40500 38255 2246 40500 38249 2252 40500 38341 2160 40500 42000 40650 38198 39715 38416.9 2154 2303 2226.2
41000 38763 2238 42500 40180 2241 41000 38817 2184 41000 38679 2322 41000 38778 2223 41000 38686 2315 41000 38717 2284 41000 38729 2272 41000 38724 2277 41000 38814 2187 41000 42500 41150 38679 40180 38888.7 2184 2322 2254.3
41500 39226 2275 43000 40648 2273 41500 39289 2212 41500 39146 2355 41500 39254 2247 41500 39165 2336 41500 39185 2316 41500 39203 2298 41500 39200 2301 41500 39292 2209 41500 43000 41650 39146 40648 39360.8 2209 2355 2282.2
42000 39697 2304 43500 41116 2305 42000 39756 2245 42000 39622 2379 42000 39730 2271 42000 39633 2368 42000 39657 2344 42000 39683 2318 42000 39682 2319 42000 39754 2247 42000 43500 42150 39622 41116 39833 2245 2379 2310
42500 40159 2342 44000 41585 2336 42500 40239 2262 42500 40098 2403 42500 40202 2299 42500 40110 2391 42500 40137 2364 42500 40154 2347 42500 40152 2349 42500 40222 2279 42500 44000 42650 40098 41585 40305.8 2262 2403 2337.2
43000 40638 2363 44500 42049 2371 43000 40703 2298 43000 40574 2427 43000 40673 2328 43000 40579 2422 43000 40599 2402 43000 40629 2372 43000 40620 2381 43000 40699 2302 43000 44500 43150 40574 42049 40776.3 2298 2427 2366.6
43500 41107 2394 45000 42527 2393 43500 41176 2325 43500 41047 2454 43500 41146 2355 43500 41052 2449 43500 41070 2431 43500 41104 2397 43500 41088 2413 43500 41179 2322 43500 45000 43650 41047 42527 41249.6 2322 2454 2393.3
44000 41572 2429 45500 42992 2425 44000 41651 2350 44000 41526 2475 44000 41610 2391 44000 41525 2476 44000 41542 2459 44000 41574 2427 44000 41562 2439 44000 41640 2361 44000 45500 44150 41525 42992 41719.4 2350 2476 2423.2
44500 42038 2463 46000 43461 2455 44500 42126 2375 44500 42009 2492 44500 42086 2415 44500 42004 2497 44500 42018 2483 44500 42043 2458 44500 42042 2459 44500 42109 2392 44500 46000 44650 42004 43461 42193.6 2375 2497 2448.9
45000 42508 2493 46500 43944 2471 45000 42600 2401 45000 42483 2518 45000 42552 2449 45000 42481 2520 45000 42493 2508 45000 42515 2486 45000 42514 2487 45000 42566 2435 45000 46500 45150 42481 43944 42665.6 2401 2520 2476.8
45500 42980 2521 47000 44417 2497 45500 43075 2426 45500 42956 2545 45500 43028 2473 45500 42949 2552 45500 42965 2536 45500 42989 2512 45500 42986 2515 45500 43049 2452 45500 47000 45650 42949 44417 43139.4 2426 2552 2502.9
46000 43450 2551 47500 44889 2524 46000 43543 2458 46000 43428 2573 46000 43501 2500 46000 43416 2585 46000 43440 2561 46000 43457 2544 46000 43449 2552 46000 43525 2476 46000 47500 46150 43416 44889 43609.8 2458 2585 2532.4
46500 43921 2580 48000 45361 2551 46500 44017 2484 46500 43907 2594 46500 43968 2533 46500 43888 2613 46500 43915 2586 46500 43932 2569 46500 43918 2583 46500 43996 2505 46500 48000 46650 43888 45361 44082.3 2484 2613 2559.8
47000 44394 2607 48500 45835 2577 47000 44487 2514 47000 44387 2614 47000 44440 2561 47000 44360 2641 47000 44381 2620 47000 44409 2592 47000 44390 2611 47000 44472 2529 47000 48500 47150 44360 45835 44555.5 2514 2641 2586.6
47500 44862 2639 49000 46290 2622 47500 44961 2540 47500 44857 2644 47500 44911 2590 47500 44839 2662 47500 44856 2645 47500 44884 2617 47500 44866 2635 47500 44945 2556 47500 49000 47650 44839 46290 45027.1 2540 2662 2615
48000 45343 2658 49500 46749 2660 48000 45435 2566 48000 45329 2672 48000 45384 2617 48000 45321 2680 48000 45330 2671 48000 45358 2643 48000 45333 2668 48000 45414 2587 48000 49500 48150 45321 46749 45499.6 2566 2680 2642.2
48500 45820 2681 50000 47225 2684 48500 45904 2597 48500 45793 2708 48500 45862 2639 48500 45794 2707 48500 45806 2695 48500 45830 2671 48500 45810 2691 48500 45883 2618 48500 50000 48650 45793 47225 45972.7 2597 2708 2669.1
49000 46293 2708 50500 47700 2709 49000 46378 2623 49000 46269 2732 49000 46331 2670 49000 46269 2732 49000 46279 2722 49000 46301 2700 49000 46279 2722 49000 46357 2644 49000 50500 49150 46269 47700 46445.6 2623 2732 2696.2
49500 46777 2724 51000 48171 2738 49500 46854 2647 49500 46749 2752 49500 46811 2690 49500 46738 2763 49500 46746 2755 49500 46778 2723 49500 46756 2745 49500 46830 2671 49500 51000 49650 46738 48171 46921 2647 2763 2720.8
50000 47244 2757 51500 48637 2771 50000 47328 2673 50000 47223 2778 50000 47290 2711 50000 47207 2794 50000 47213 2788 50000 47248 2753 50000 47229 2772 50000 47304 2697 50000 51500 50150 47207 48637 47392.3 2673 2794 2749.4
50500 47716 2785 52000 49101 2806 50500 47805 2696 50500 47696 2805 50500 47765 2736 50500 47675 2826 50500 47683 2818 50500 47730 2771 50500 47710 2791 50500 47780 2721 50500 52000 50650 47675 49101 47866.1 2696 2826 2775.5
51000 48177 2824 52500 49571 2835 51000 48281 2720 51000 48167 2834 51000 48228 2773 51000 48148 2853 51000 48149 2852 51000 48206 2795 51000 48180 2821 51000 48260 2741 51000 52500 51150 48148 49571 48336.7 2720 2853 2804.8
51500 48640 2861 53000 50043 2863 51500 48745 2756 51500 48642 2859 51500 48704 2797 51500 48622 2879 51500 48617 2884 51500 48677 2824 51500 48653 2848 51500 48721 2780 51500 53000 51650 48617 50043 48806.4 2756 2884 2835.1
52000 49114 2887 53500 50517 2888 52000 49217 2784 52000 49115 2886 52000 49177 2824 52000 49091 2910 52000 49094 2907 52000 49146 2855 52000 49128 2873 52000 49182 2819 52000 53500 52150 49091 50517 49278.1 2784 2910 2863.3
52500 49587 2914 55000 51919 2982 52500 49690 2811 52500 49586 2915 52500 49634 2867 52500 49567 2934 52500 49567 2934 52500 49616 2885 52500 49597 2904 52500 49655 2846 52500 55000 52750 49567 51919 49841.8 2811 2982 2899.2
53000 50052 2949 55500 52392 3009 53000 50161 2840 53000 50058 2943 53000 50114 2887 53000 50038 2963 53000 50044 2957 53000 50084 2917 53000 50073 2928 53000 50129 2872 53000 55500 53250 50038 52392 50314.5 2840 3009 2926.5
53500 50522 2979 56000 52864 3037 53500 50624 2877 53500 50531 2970 53500 50580 2921 53500 50510 2991 53500 50513 2988 53500 50554 2947 53500 50542 2959 53500 50606 2895 53500 56000 53750 50510 52864 50784.6 2877 3037 2956.4
54000 50994 3007 56500 53338 3062 54000 51103 2898 54000 51007 2994 54000 51041 2960 54000 50992 3009 54000 50985 3016 54000 51034 2967 54000 51021 2980 54000 51077 2924 54000 56500 54250 50985 53338 51259.2 2898 3062 2981.7
54500 51472 3029 57000 53800 3099 54500 51579 2922 54500 51466 3035 54500 51503 2998 54500 51461 3040 54500 51463 3038 54500 51503 2998 54500 51492 3009 54500 51557 2944 54500 57000 54750 51461 53800 51729.6 2922 3099 3011.2
55000 51939 3062 57500 54268 3129 55000 52052 2949 55000 51938 3063 55000 51971 3030 55000 51935 3066 55000 51938 3063 55000 51980 3021 55000 51965 3036 55000 52028 2973 55000 57500 55250 51935 54268 52201.4 2949 3129 3039.2
55500 52417 3084 58000 54747 3150 55500 52528 2973 55500 52408 3093 55500 52447 3054 55500 52416 3085 55500 52407 3094 55500 52458 3043 55500 52444 3057 55500 52494 3007 55500 58000 55750 52407 54747 52676.6 2973 3150 3064
56000 52889 3112 58500 55218 3177 56000 52998 3003 56000 52877 3124 56000 52927 3074 56000 52892 3109 56000 52877 3124 56000 52929 3072 56000 52914 3087 56000 52970 3031 56000 58500 56250 52877 55218 53149.1 3003 3177 3091.3
56500 53367 3134 59000 55695 3199 56500 53468 3033 56500 53356 3145 56500 53403 3098 56500 53369 3132 56500 53339 3162 56500 53406 3095 56500 53390 3111 56500 53450 3051 56500 59000 56750 53339 55695 53624.3 3033 3199 3116
57000 53836 3165 59500 56162 3231 57000 53938 3063 57000 53831 3170 57000 53879 3122 57000 53839 3162 57000 53807 3194 57000 53879 3122 57000 53855 3146 57000 53921 3080 57000 59500 57250 53807 56162 54094.7 3063 3231 3145.5
57500 54312 3189 60000 56492 3301 57500 54414 3087 57500 54297 3204 57500 54353 3148 57500 54311 3190 57500 54269 3232 57500 54360 3141 57500 54325 3176 57500 54381 3120 57500 60000 57750 54269 56492 54551.4 3087 3301 3178.8
58000 54781 3220 58000 54890 3111 58000 54764 3237 58000 54828 3173 58000 54783 3218 58000 54743 3258 58000 54839 3162 58000 54792 3209 58000 54861 3140 58000 54381 3120 58000 58000 58000 54381 54890 54766.2 3111 3258 3184.8
58500 55250 3251 58500 55368 3133 58500 55236 3265 58500 55307 3194 58500 55264 3237 58500 55215 3286 58500 55313 3188 58500 55272 3229 58500 55323 3178 58500 54381 3120 58500 58500 58500 54381 55368 55192.9 3120 3286 3208.1
59000 55726 3275 59000 55837 3164 59000 55704 3297 59000 55780 3221 59000 55739 3262 59000 55693 3308 59000 55784 3217 59000 55744 3257 59000 55800 3201 59000 54381 3120 59000 59000 59000 54381 55837 55618.8 3120 3308 3232.2
59500 56194 3307 59500 56315 3186 59500 56173 3328 59500 56253 3248 59500 56213 3288 59500 56170 3331 59500 56254 3247 59500 56219 3282 59500 56272 3229 59500 54381 3120 59500 59500 59500 54381 56315 56044.4 3120 3331 3256.6


==> figures/skiing/data/result_1.csv <==
tteration pes_avg opt_avg safe_cluster_states unsafe_cluster_states policy_queries safe_cluster unsafe_cluster good_verdicts bad_verdicts sum_tests sum_safe_states sum_unsafe_states
-1 0 0 0 0 0 0 0 0 0 1 1 1
000 0.1556 1.0000 20370 7063 301979 20370 7063 20370 7063 27433 130193 21075
001 0.1615 0.9913 36090 10614 522412 36090 10614 36090 10614 46704 274931 25771
002 0.1744 0.9949 41725 11247 596699 41725 11247 41725 11247 52972 416100 26773
003 0.1901 0.9960 43163 11254 614024 43163 11254 43163 11254 54417 563168 26807
004 0.5396 0.9969 43175 11254 614168 43175 11254 43175 11254 54429 758200 26808
005 0.9905 0.9969 43177 11254 614192 43177 11254 43177 11254 54431 1301449 26809
006 0.9969 0.9969 43177 11254 614192 43177 11254 43177 11254 54431 2018147 26809


==> figures/skiing/data/result_10.csv <==
tteration pes_avg opt_avg safe_cluster_states unsafe_cluster_states policy_queries safe_cluster unsafe_cluster good_verdicts bad_verdicts sum_tests sum_safe_states sum_unsafe_states
-1 0 0 0 0 0 0 0 0 0 1 1 1
000 0.1556 1.0000 19112 8321 47488 1964 779 3215 1093 4308 128935 22333
001 0.1611 0.9947 26755 13342 70042 2828 1181 4667 1682 6349 261314 27720
002 0.1671 0.9923 36802 14797 92365 3859 1300 6411 1816 8227 403220 29919
003 0.1796 0.9928 40769 14842 100165 4257 1303 7058 1819 8877 549735 30170
004 0.4403 0.9959 40857 14842 100309 4265 1303 7070 1819 8889 824074 30170
005 1.0000 1.0000 40857 14842 100309 4265 1303 7070 1819 8889 1554478 30170


==> figures/skiing/data/result_100.csv <==
iteration pes_avg opt_avg safe_cluster_states unsafe_cluster_states policy_queries safe_cluster unsafe_cluster good_verdicts bad_verdicts sum_tests sum_safe_states sum_unsafe_states
-1 0 0 0 0 0 0 0 0 0 1 1 1
0 0.1556 1 1508 25925 59263 22 252 3994 1396 5390 164996 64349
1 0.1534 0.9835 22558 44065 149232 228 437 10925 2158 13083 354963 109831
2 0.1702 0.9765 47786 49873 222163 481 494 16900 2274 19174 572676 142973
3 0.1977 0.9757 58485 50309 248367 588 498 19080 2278 21358 803404 153614
4 0.2906 0.9843 59946 50309 251787 602 498 19365 2278 21643 1109115 154577
5 0.9849 0.9849 59946 50309 251787 602 498 19365 2278 21643 2111381 154577


==> figures/skiing/data/result_150.csv <==
iteration pes_avg opt_avg safe_cluster_states unsafe_cluster_states policy_queries safe_cluster unsafe_cluster good_verdicts bad_verdicts sum_tests sum_safe_states sum_unsafe_states
-1 0 0 0 0 0 0 0 0 0 1 1 1
0 0.1556 1 921 26512 59833 8 174 4061 1361 5422 164409 64936
1 0.153 0.9829 19747 48130 153096 130 321 11237 2163 13400 351539 114961
2 0.1699 0.9744 44052 56089 229334 295 371 17492 2273 19765 568179 154077
3 0.1924 0.968 61708 56265 271525 412 372 21007 2274 23281 800376 168764
4 0.4628 0.9826 62055 56265 272341 414 372 21075 2274 23349 1247072 168949
5 0.9827 0.9827 62055 56265 272341 414 372 21075 2274 23349 2220623 168949


==> figures/skiing/data/result_25.csv <==
iteration pes_avg opt_avg safe_cluster_states unsafe_cluster_states policy_queries safe_cluster unsafe_cluster good_verdicts bad_verdicts sum_tests sum_safe_states sum_unsafe_states
-1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1
0 0.1556 1 13584 13849 55834 556 541 3773 1301 5074 177072 52273
1 0.1577 0.9911 26175 22695 101079 1110 844 7018 2013 9031 370199 75704
2 0.1722 0.9866 43143 25188 144028 1803 929 10493 2134 12627 596566 93921
3 0.1939 0.9878 49655 25260 158521 2063 932 11697 2138 13835 842111 99430
4 0.2371 0.9927 50063 25260 159421 2079 932 11772 2138 13910 1123131 99597
5 0.9929 0.9929 50063 25260 159421 2079 932 11772 2138 13910 2198905 99597


==> figures/skiing/data/result_50.csv <==
iteration pes_avg opt_avg safe_cluster_states unsafe_cluster_states policy_queries safe_cluster unsafe_cluster good_verdicts bad_verdicts sum_tests sum_safe_states sum_unsafe_states
-1 0 0 0 0 0 0 0 0 0 1 1 1
0 0.1556 1 6622 20811 58137 149 399 3901 1394 5295 170110 59235
1 0.1552 0.9865 27435 33657 133326 570 651 9616 2142 11758 362848 94371
2 0.1714 0.9825 46720 37939 187411 966 726 14003 2283 16286 580845 120787
3 0.1838 0.9816 55993 38208 209384 1151 731 15829 2290 18119 804894 128429
4 0.2551 0.9883 56657 38208 210896 1164 731 15955 2290 18245 1061681 128837
5 0.9888 0.9888 56657 38208 210896 1164 731 15955 2290 18245 2094233 128837


==> pictures/noise025_ablation_testing.csv <==
iteration tests_avg tests_max tests_min a_avg a_max a_min b_avg b_max b_min c_avg c_max c_min d_avg d_max d_min e_avg e_max e_min f_avg f_max f_min g_avg g_max g_min h_avg h_max h_min proven_good_avg proven_good_max proven_good_min proven_failure_avg proven_failure_max proven_failure_min undecided_states_avg undecided_states_max undecided_states_min sum_avg sum_max sum_min foo
0 0 0 0 0 0 0 1 1 1 0.9876 0.9876 0.9876 0 0 0 0.2693 0.2693 0.2693 0.0321 0.0321 0.0321 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 0
1 500 500 500 0 0 0 1 1 1 0.986533333333333 0.9867 0.9864 0 0 0 0.269333333333333 0.2694 0.2693 0.032166666666667 0.0322 0.0321 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 1
2 1000 1000 1000 0 0 0 1 1 1 0.985033333333333 0.9854 0.9847 0 0 0 0.2694 0.2696 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 2
3 1500 1500 1500 0 0 0 1 1 1 0.9831 0.9832 0.9829 0 0 0 0.2694 0.2696 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 3
4 2000 2000 2000 0 0 0 1 1 1 0.980466666666667 0.9812 0.9799 0 0 0 0.2694 0.2696 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 4
5 2500 2500 2500 0 0 0 1 1 1 0.977166666666667 0.9778 0.9766 0 0 0 0.2694 0.2696 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 5
6 3000 3000 3000 0 0 0 1 1 1 0.973266666666667 0.9741 0.9721 0 0 0 0.2694 0.2696 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 6
7 3500 3500 3500 0 0 0 1 1 1 0.968866666666667 0.9698 0.9674 0 0 0 0.2694 0.2696 0.2693 0.0322 0.0322 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 7
8 4000 4000 4000 0 0 0 1 1 1 0.963833333333333 0.9656 0.9617 0 0 0 0.2694 0.2696 0.2693 0.032233333333333 0.0323 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 8
9 4500 4500 4500 0 0 0 1 1 1 0.9578 0.9596 0.9556 0 0 0 0.269433333333333 0.2696 0.2693 0.032233333333333 0.0323 0.0322 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 9
10 5000 5000 5000 0 0 0 1 1 1 0.950966666666667 0.9515 0.9501 0 0 0 0.269433333333333 0.2696 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 10
11 5500 5500 5500 0 0 0 1 1 1 0.943733333333333 0.9443 0.9428 0 0 0 0.269433333333333 0.2696 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 11
12 6000 6000 6000 0 0 0 1 1 1 0.9351 0.9359 0.934 0 0 0 0.269433333333333 0.2696 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 12
13 6500 6500 6500 0 0 0 1 1 1 0.925833333333333 0.9271 0.9236 0 0 0 0.269433333333333 0.2696 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1 1 1 4151 4151 4151 15289 15289 15289 19441 19441 19441 13
14 7000 7000 7000 0 0 0 1 1 1 0.916566666666667 0.918 0.9149 0 0 0 0.269433333333333 0.2696 0.2693 0.0323 0.0323 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1.33333333333333 2 1 4151 4151 4151 15288.6666666667 15289 15288 19441 19441 19441 14
15 7500 7500 7500 0 0 0 1 1 1 0.9061 0.9071 0.9049 0 0 0 0.269433333333333 0.2696 0.2693 0.032333333333333 0.0324 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1.33333333333333 2 1 4151 4151 4151 15288.6666666667 15289 15288 19441 19441 19441 15
16 8000 8000 8000 0 0 0 1 1 1 0.8949 0.8959 0.893 0 0 0 0.269433333333333 0.2696 0.2693 0.032366666666667 0.0324 0.0323 -100 -1 -100 -21.4668 -1 -21.4668 1.33333333333333 2 1 4151 4151 4151 15288.6666666667 15289 15288 19441 19441 19441 16
17 8500 8500 8500 0 0 0 1 1 1 0.880866666666667 0.8822 0.8786 0 0 0 0.269433333333333 0.2696 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 4.66666666666667 12 1 4151 4151 4151 15285.3333333333 15289 15278 19441 19441 19441 17
18 9000 9000 9000 0 0 0 1 1 1 0.868533333333333 0.8709 0.8668 0 0 0 0.269433333333333 0.2696 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 11.6666666666667 30 1 4151 4151 4151 15278.3333333333 15289 15260 19441 19441 19441 18
19 9500 9500 9500 0 0 0 1 1 1 0.855933333333333 0.8583 0.854 0 0 0 0.269433333333333 0.2696 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 16.6666666666667 35 4 4151 4151 4151 15273.3333333333 15286 15255 19441 19441 19441 19
20 10000 10000 10000 0 0 0 1 1 1 0.840533333333334 0.8458 0.837 0 0 0 0.269433333333333 0.2696 0.2693 0.0324 0.0324 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 17.6666666666667 36 4 4151 4151 4151 15272.3333333333 15286 15254 19441 19441 19441 20
21 10500 10500 10500 0 0 0 1 1 1 0.826566666666667 0.8336 0.8222 0 0 0 0.269466666666667 0.2696 0.2694 0.032466666666667 0.0325 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 19 39 5 4151 4151 4151 15271 15285 15251 19441 19441 19441 21
22 11000 11000 11000 0 0 0 1 1 1 0.813 0.8207 0.8076 0 0 0 0.269466666666667 0.2696 0.2694 0.032466666666667 0.0325 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 20.6666666666667 42 6 4161 4166 4151 15259.3333333333 15284 15233 19441 19441 19441 22
23 11500 11500 11500 0 0 0 1 1 1 0.7948 0.8034 0.7876 0 0 0 0.269466666666667 0.2696 0.2694 0.032466666666667 0.0325 0.0324 -100 -1 -100 -21.4668 -1 -21.4668 23 47 6 4161 4166 4151 15257 15284 15228 19441 19441 19441 23
24 12000 12000 12000 0 0 0 1 1 1 0.7792 0.7876 0.7732 0 0 0 0.269466666666667 0.2696 0.2694 0.0325 0.0325 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 24.3333333333333 48 6 4161 4166 4151 15255.6666666667 15284 15227 19441 19441 19441 24
25 12500 12500 12500 0 0 0 1 1 1 0.759966666666667 0.7695 0.7496 0 0 0 0.269466666666667 0.2696 0.2694 0.0325 0.0325 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 33 49 11 4161 4166 4151 15247 15279 15226 19441 19441 19441 25
26 13000 13000 13000 0 0 0 1 1 1 0.7415 0.7522 0.7305 0 0 0 0.269466666666667 0.2696 0.2694 0.0325 0.0325 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 36.3333333333333 52 12 4161 4166 4151 15243.6666666667 15278 15223 19441 19441 19441 26
27 13500 13500 13500 0 0 0 1 1 1 0.722933333333333 0.7326 0.71 0 0 0 0.269466666666667 0.2696 0.2694 0.032533333333333 0.0326 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 42.3333333333333 65 17 4161 4166 4151 15237.6666666667 15273 15210 19441 19441 19441 27
28 14000 14000 14000 0 0 0 1 1 1 0.702933333333333 0.7134 0.6915 0 0 0 0.269466666666667 0.2696 0.2694 0.032566666666667 0.0326 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 68.3333333333333 106 18 4161 4166 4151 15211.6666666667 15272 15169 19441 19441 19441 28
29 14500 14500 14500 0 0 0 1 1 1 0.6814 0.6897 0.6709 0 0 0 0.269466666666667 0.2696 0.2694 0.032566666666667 0.0326 0.0325 -100 -1 -100 -21.4668 -1 -21.4668 80.6666666666667 133 21 4161 4166 4151 15199.3333333333 15269 15142 19441 19441 19441 29
30 15000 15000 15000 0 0 0 1 1 1 0.660366666666667 0.6708 0.6509 0 0 0 0.269466666666667 0.2696 0.2694 0.0326 0.0326 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 112.333333333333 184 60 4161 4166 4151 15167.6666666667 15230 15091 19441 19441 19441 30
31 15500 15500 15500 0 0 0 1 1 1 0.636866666666667 0.6484 0.6257 0 0 0 0.269533333333333 0.2696 0.2694 0.032633333333333 0.0327 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 148.666666666667 207 92 4161 4166 4151 15131.3333333333 15198 15068 19441 19441 19441 31
32 16000 16000 16000 0 0 0 1 1 1 0.6168 0.6263 0.6077 0 0 0 0.269533333333333 0.2696 0.2694 0.032633333333333 0.0327 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 160.666666666667 225 98 4161 4166 4151 15119.3333333333 15192 15050 19441 19441 19441 32
33 16500 16500 16500 0 0 0 1 1 1 0.588366666666667 0.6019 0.5736 0 0 0 0.269533333333333 0.2696 0.2694 0.032666666666667 0.0327 0.0326 -100 -1 -100 -21.4668 -1 -21.4668 224 362 111 4161 4166 4151 15056 15179 14913 19441 19441 19441 33
34 17000 17000 17000 0 0 0 1 1 1 0.561833333333333 0.5724 0.5474 0 0 0 0.269533333333333 0.2696 0.2694 0.0327 0.0327 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 314.666666666667 551 130 4161 4166 4151 14965.3333333333 15160 14724 19441 19441 19441 34
35 17500 17500 17500 0 0 0 1 1 1 0.536 0.5419 0.5243 0 0 0 0.269533333333333 0.2696 0.2694 0.0327 0.0327 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 379.333333333333 648 191 4161 4166 4151 14900.6666666667 15099 14627 19441 19441 19441 35
36 18000 18000 18000 0 0 0 1 1 1 0.510533333333333 0.5172 0.5009 0 0 0 0.2696 0.2696 0.2696 0.032733333333333 0.0328 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 449 737 218 4161 4166 4151 14831 15072 14538 19441 19441 19441 36
37 18500 18500 18500 0 0 0 1 1 1 0.483233333333333 0.4894 0.4746 0 0 0 0.2696 0.2696 0.2696 0.032733333333333 0.0328 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 632 1040 329 4161 4166 4151 14648 14961 14235 19441 19441 19441 37
38 19000 19000 19000 0 0 0 1 1 1 0.454533333333333 0.4644 0.4442 0 0 0 0.2696 0.2696 0.2696 0.032766666666667 0.0328 0.0327 -100 -1 -100 -21.4668 -1 -21.4668 785 1295 466 4161 4166 4151 14495 14824 13980 19441 19441 19441 38
39 19500 19500 19500 0 0 0 1 1 1 0.4256 0.4377 0.4156 0 0 0 0.2696 0.2696 0.2696 0.0328 0.0328 0.0328 -100 -1 -100 -21.4668 -1 -21.4668 1196.66666666667 1620 819 4161 4166 4151 14083.3333333333 14471 13655 19441 19441 19441 39
40 20000 20000 20000 0 0 0 1 1 1 0.3954 0.4123 0.3821 0 0 0 0.2696 0.2696 0.2696 0.032833333333333 0.0329 0.0328 -100 -1 -100 -21.4668 -1 -21.4668 1461.66666666667 1995 909 4161 4166 4151 13818.3333333333 14381 13280 19441 19441 19441 40
41 20500 20500 20500 0 0 0 1 1 1 0.362333333333333 0.3754 0.3483 0 0 0 0.2696 0.2696 0.2696 0.032833333333333 0.0329 0.0328 -100 -1 -100 -21.4668 -1 -21.4668 1985.66666666667 2958 1158 4161 4166 4151 13294.3333333333 14132 12317 19441 19441 19441 41
42 21000 21000 21000 0 0 0 1 1 1 0.331133333333333 0.3411 0.3175 0 0 0 0.2696 0.2696 0.2696 0.0329 0.0329 0.0329 -100 -1 -100 -21.4668 -1 -21.4668 2676.66666666667 3716 1890 4161 4166 4151 12603.3333333333 13400 11559 19441 19441 19441 42
43 21500 21500 21500 0 0 0 1 1 1 0.302333333333333 0.3091 0.2897 0 0 0 0.2696 0.2696 0.2696 0.0329 0.0329 0.0329 -100 -1 -100 -21.4668 -1 -21.4668 3229.33333333333 4312 2299 4166 4166 4166 12045.6666666667 12976 10963 19441 19441 19441 43
44 22000 22000 22000 0 0 0 1 1 1 0.272 0.2811 0.2568 0 0 0 0.2696 0.2696 0.2696 0.032933333333333 0.033 0.0329 -100 -1 -100 -21.4668 -1 -21.4668 3983.66666666667 5147 3000 4166 4166 4166 11291.3333333333 12275 10128 19441 19441 19441 44
45 22500 22500 22500 0 0 0 1 1 1 0.237166666666667 0.2446 0.2239 0 0 0 0.2696 0.2696 0.2696 0.032933333333333 0.033 0.0329 -100 -1 -100 -21.4668 -1 -21.4668 4793.33333333333 6021 3639 4166 4166 4166 10481.6666666667 11636 9254 19441 19441 19441 45
46 23000 23000 23000 0 0 0 1 1 1 0.1997 0.2072 0.1951 0 0 0 0.2696 0.2696 0.2696 0.033 0.033 0.033 -100 -1 -100 -21.4668 -1 -21.4668 6194.33333333333 7055 5592 4166 4166 4166 9080.66666666667 9683 8220 19441 19441 19441 46
47 23500 23500 23500 0 0 0 1 1 1 0.164666666666667 0.1771 0.1569 0 0 0 0.2696 0.2696 0.2696 0.033 0.033 0.033 -100 -1 -100 -21.4668 -1 -21.4668 7537.66666666667 8993 6800 4166 4166 4166 7737.33333333333 8475 6282 19441 19441 19441 47
48 24000 24000 24000 0 0 0 1 1 1 0.1296 0.1301 0.1292 0 0 0 0.2696 0.2696 0.2696 0.033 0.033 0.033 -100 -1 -100 -21.4668 -1 -21.4668 9167.33333333333 9878 8265 4166 4166 4166 6107.66666666667 7010 5397 19441 19441 19441 48
49 24500 24500 24500 0 0 0 1 1 1 0.095566666666667 0.1045 0.087 0 0 0 0.2696 0.2696 0.2696 0.033066666666667 0.0331 0.033 -100 -1 -100 -21.4668 -1 -21.4668 11109.6666666667 12281 9380 4166 4166 4166 4165.33333333333 5895 2994 19441 19441 19441 49
50 25000 25000 25000 0 0 0 1 1 1 0.060266666666667 0.0635 0.0576 0 0 0 0.2696 0.2696 0.2696 0.0331 0.0331 0.0331 -100 -1 -100 -21.4668 -1 -21.4668 13793.6666666667 13805 13787 4166 4166 4166 1481.33333333333 1488 1470 19441 19441 19441 50
51 25500 25500 25500 0 0 0 0.9868 0.992 0.9826 0.0341 0.0351 0.0336 0 0 0 0.2696 0.2696 0.2696 0.0331 0.0331 0.0331 -98.5633666666667 -1 -99.1627 -21.4668 -1 -21.4668 15209.6666666667 15264 15132 4166 4166 4166 65.3333333333333 143 11 19441 19441 19441 51

